Large Dimensional Analysis and Improvement of Multi Task Learning

Multi Task Learning (MTL) efficiently leverages useful information contained in multiple related tasks to help improve the generalization performance of all tasks. This article conducts a large dimensional analysis of a simple but, as we shall see, extremely powerful when carefully tuned, Least Square Support Vector Machine (LSSVM) version of MTL, in the regime where the dimension $p$ of the data and their number $n$ grow large at the same rate. Under mild assumptions on the input data, the theoretical analysis of the MTL-LSSVM algorithm first reveals the "sufficient statistics" exploited by the algorithm and their interaction at work. These results demonstrate, as a striking consequence, that the standard approach to MTL-LSSVM is largely suboptimal, can lead to severe effects of negative transfer but that these impairments are easily corrected. These corrections are turned into an improved MTL-LSSVM algorithm which can only benefit from additional data, and the theoretical performance of which is also analyzed. As evidenced and theoretically sustained in numerous recent works, these large dimensional results are robust to broad ranges of data distributions, which our present experiments corroborate. Specifically, the article reports a systematically close behavior between theoretical and empirical performances on popular datasets, which is strongly suggestive of the applicability of the proposed carefully tuned MTL-LSSVM method to real data. This fine-tuning is fully based on the theoretical analysis and does not in particular require any cross validation procedure. Besides, the reported performances on real datasets almost systematically outperform much more elaborate and less intuitive state-of-the-art multi-task and transfer learning methods.

==> Fig-text/score1_no_beta0.txt <==
   3.5293158e-01
  -5.5367476e-01
  -5.4407668e-01
  -4.1480723e-01
   1.9985326e-02
   1.5737626e-02
   1.5331158e-02
  -5.4776514e-01
  -3.6313333e-01
   1.0614775e-01
  -2.0045576e-01
  -2.3150552e-01
  -2.5107704e-01
  -5.7271387e-01
  -7.5764962e-01
  -2.6736649e-01
  -5.5636977e-01
  -5.1284749e-01
  -2.9459458e-01
   1.4615250e-01
   5.1304269e-02
  -8.4219277e-02
   1.2582958e-02
  -4.5416772e-01
  -4.2708640e-01
  -1.5115268e-01
  -5.3334810e-01
   1.5680578e-01
  -2.5508743e-01
  -2.4202704e-02
   3.2418362e-03
   1.8876171e-01
  -1.2039743e-01
   2.1057529e-01
  -2.1143901e-01
   1.3895293e-01
  -4.9370147e-01
  -1.6849250e-01
  -2.4411949e-01
  -5.6887294e-01
  -2.1152101e-01
  -2.4377323e-03
   4.6277945e-01
   4.3276279e-01
   2.0364131e-01
  -7.8125982e-02
   5.4772626e-03
   5.1768054e-01
  -5.2519287e-02
  -7.4790357e-01
  -2.7400575e-02
  -1.8302982e-01
   2.2786828e-01
  -9.5143640e-02
  -5.2265084e-01
   8.4341257e-02
  -9.2557305e-02
   1.6903210e-01
   2.2997956e-01
  -3.0032665e-01
  -2.2895124e-01
  -6.6473627e-02
  -3.7423426e-02
  -2.4791715e-01
   1.2532400e-01
   1.8412660e-01
  -2.8983708e-01
   9.1933628e-04
   2.2046463e-01
  -1.7808420e-02
  -5.6475887e-01
  -2.5473466e-01
   5.6279392e-01
  -7.1434672e-02
   2.0863206e-01
   1.0010948e-01
   3.5560961e-01
  -1.4437121e-01
  -2.5679965e-01
   3.2002749e-01
  -1.8412790e-01
  -1.0461040e-01
  -1.0951208e-01
   3.3108459e-02
   3.3400092e-01
   2.2907933e-01
  -1.6850050e-01
   2.2381165e-01
   2.4102127e-01
  -2.0220778e-01
  -2.9835658e-01
  -1.0700586e-01
  -1.5493817e-01
  -6.4981680e-01
  -2.1876219e-01
  -1.8265075e-01
  -1.9651421e-03
  -4.0659054e-01
   1.2287252e-01
  -1.3410029e-01
   5.6834228e-02
  -5.2346597e-02
   5.1416964e-01
  -5.4939729e-01
  -3.9023172e-01
  -2.4051230e-01
   3.1812330e-02
   1.5526780e-01
  -1.0951761e-01
   4.3146505e-01
   1.0683455e-01
  -1.4052947e-01
  -5.9156207e-02
  -5.5668052e-01
   4.9015965e-02
  -3.2620900e-01
  -2.4251082e-01
  -5.4482605e-02
  -2.0467391e-01
   1.1106060e-01
  -7.4413058e-02
   3.2654993e-01
   1.7803559e-01
   5.1049951e-01
  -2.3828238e-01
  -7.5406958e-01
  -2.4132519e-01
  -5.7955424e-01
  -4.3182855e-02
   9.9167144e-02
  -5.0694174e-02
  -9.9331550e-02
  -7.1254070e-01
   5.4348762e-01
   2.8968295e-01
   2.9647570e-01
  -1.3180964e-01
  -4.3457773e-01
   7.4137849e-02
   1.3781998e-02
   6.8924889e-02
   5.5709455e-02
  -4.9016122e-02
   2.0494891e-01
  -8.2995055e-02
   6.2649018e-02
   6.8498177e-01
  -5.1136317e-01
   8.7473991e-02
   2.1728533e-01
  -9.7176338e-02
  -1.6966069e-01
  -2.5505117e-01
  -5.3143597e-03
  -7.9906394e-02
   2.4523452e-01
  -1.8386854e-01
  -2.2918469e-01
   1.7227285e-01
  -1.5018938e-01
  -3.3058415e-02
  -2.9960773e-01
  -5.7656090e-02
  -8.8159475e-03
  -4.2415819e-01
   3.5274728e-01
  -1.3950744e-01
  -4.1431847e-01
  -3.7853676e-01
   1.4570768e-01
  -1.0718047e-01
   2.6840906e-01
  -3.8201943e-02
   1.0226576e-01
  -6.6494253e-01
  -3.0090310e-01
  -2.8366787e-01
  -4.6810960e-02
   1.7249032e-01
  -2.1368178e-01
   6.9179282e-02
  -2.0123519e-01
  -4.6380329e-01
  -3.0599720e-01
   7.9945375e-02
  -9.4618059e-02
  -6.4722971e-01
   7.0432686e-02
  -2.0524895e-02
   5.2269672e-01
  -1.7844310e-01
  -1.4551134e-01
  -1.5401880e-01
   7.0721631e-01
  -1.4178123e-01
  -4.0869560e-01
   3.8331491e-02
  -2.7303827e-01
  -5.5382068e-01
  -7.6163464e-02
  -2.5665413e-01
   2.2535939e-02
  -6.8249350e-01
  -7.8050219e-02
  -3.7532002e-01
   1.4157145e-03
  -2.5310738e-01
   2.7166102e-01
  -1.0722839e-01
  -5.6715179e-02
  -1.0598822e-01
   4.4189671e-01
   2.3066722e-01
  -5.0317896e-01
  -1.7371937e-01
  -4.8692158e-01
  -1.3723092e-01
   1.8270414e-02
  -4.1823200e-01
   2.0473631e-02
  -2.0213102e-02
  -9.4989286e-02
  -5.9365686e-01
  -4.3906981e-01
   4.4360906e-01
   1.9562619e-01
  -2.3003163e-01
   4.2516727e-02
  -2.2588878e-01
   2.5209468e-01
  -6.9631435e-02
  -2.7188224e-02
  -9.1922836e-02
  -4.2343033e-01
  -1.9521670e-01
   1.7715071e-01
   1.0747396e-01
  -3.6950823e-01
  -1.4164586e-01
   1.6742983e-01
   3.4835633e-01
  -2.7029926e-01
  -1.0457281e-01
  -4.0886927e-01
   3.6586425e-01
  -2.0697713e-01
  -1.6877043e-01
  -4.1166891e-01
  -3.7007823e-01
  -6.2116462e-02
   6.1769141e-02
   6.2118574e-02
   1.0889062e-01
  -3.0667641e-01
  -4.9205468e-01
  -3.5399390e-02
  -6.8591832e-01
   1.5261531e-01
  -4.1035634e-01
  -2.1248290e-01
  -2.7244755e-01
   5.6615787e-03
  -1.4488285e-01
  -8.4358343e-02
   2.5826766e-01
  -2.4571081e-01
  -1.0624043e-01
  -1.1259143e-01
  -5.8680065e-01
  -4.9111729e-01
   2.9245620e-01
  -3.2599659e-02
  -2.0342173e-01
  -4.6071628e-01
  -2.2780459e-01
   3.3583708e-01
  -2.0351907e-01
  -3.5850580e-01
   8.1073596e-02
   2.8037018e-01
   1.8154264e-02
   2.8316715e-01
  -5.5539779e-01
  -5.8482144e-02
   1.4771071e-01
   1.3653855e-02
   4.4293463e-03
  -9.7182422e-02
  -3.6348211e-01
   1.3225183e-01
   3.9977804e-01
   3.9806430e-01
  -2.1227719e-01
  -2.0150336e-01
  -4.7312578e-01
  -2.6265004e-02
  -1.4859001e-01
  -3.5283942e-01
  -3.0194091e-02
  -7.5571251e-01
   6.2790399e-01
   2.4832747e-01
  -1.1500287e-01
   5.1188148e-01
  -1.8876103e-01
   2.0034021e-01
  -4.2236635e-01
   5.3496646e-01
  -9.2331017e-01
   4.0925489e-02
   1.3930706e-01
   2.6779865e-02
  -1.6864606e-02
   5.6786699e-02
  -5.9442101e-01
   1.6776641e-01
  -3.0555013e-01
  -4.4242103e-01
  -2.5676299e-01
  -7.0931579e-01
  -1.0526689e-01
  -1.7289414e-01
   1.9105693e-01
   2.2731474e-01
  -6.5124622e-01
   5.7439310e-02
   3.8503325e-01
   1.4082485e-01
  -3.8550169e-01
  -2.2505003e-01
  -3.0211685e-01
  -3.1394649e-02
  -1.2211404e-01
   2.9308132e-01
   3.3602284e-01
  -1.3883621e-02
  -2.1459961e-01
   4.1003025e-02
  -1.6251780e-01
   3.0820393e-01
  -1.0966988e-01
  -2.5414017e-01
  -3.1309710e-01
   1.4387266e-02
  -9.7329933e-02
   8.2285555e-03
  -2.6150114e-01
  -4.5601754e-01
  -9.1642918e-02
   8.2015089e-02
  -2.4932161e-01
  -1.2361516e-01
  -1.3447575e-02
  -3.7667445e-01
  -5.3330317e-01
  -2.6755490e-02
  -5.1742184e-01
   4.3509301e-01
  -2.3562884e-01
  -2.3526450e-01
  -6.5865874e-01
   2.2709249e-01
  -1.6282953e-01
  -2.0494545e-01
  -8.3572860e-02
   4.3075692e-01
  -3.9458692e-01
   2.1187566e-01
  -8.0449776e-01
  -2.8388638e-01
   5.4912620e-01
  -6.2467692e-01
  -1.5482968e-01
   9.2799886e-02
  -3.6995839e-01
   3.6357867e-02
   4.7263508e-02
  -1.5279451e-01
   1.5072509e-01
  -6.7577682e-01
  -1.5281419e-01
   1.1840275e-02
  -3.6399332e-01
   3.3471695e-01
  -2.4284229e-01
   2.2622513e-02
  -2.0610777e-01
  -2.4031054e-01
  -1.1235536e-01
   4.9341900e-02
  -2.5414065e-01
  -3.0971775e-01
  -2.6989368e-01
  -2.1195398e-01
  -1.6613914e-01
   7.6069141e-02
   1.3340345e-01
   1.6883556e-01
  -4.3800413e-01
  -1.9416550e-01
   1.3052126e-01
   2.1048854e-02
   1.0138071e-01
  -5.2492618e-01
   1.5482950e-02
  -7.5867606e-02
   6.1361655e-02
  -2.3816680e-01
   1.3810346e-01
  -4.7835974e-01
  -6.4228408e-02
  -2.4990019e-01
  -1.0951696e-01
   4.7978803e-01
   2.6512390e-01
  -1.4085754e-02
  -1.7636198e-01
   9.7256955e-02
  -4.0393061e-03
  -7.8840358e-01
   1.8453274e-01
   2.1738651e-01
   5.0260771e-01
   1.4609500e-01
  -2.9479709e-01
   1.5123156e-01
  -1.8237565e-01
  -1.7644892e-01
   2.1423137e-01
  -8.0250107e-02
  -1.7626604e-02
  -5.7353363e-01
  -5.5785281e-01
   2.4099719e-01
  -2.0614771e-01
   1.8782724e-01
   1.2082457e-01
   3.0955476e-02
   3.0452474e-01
  -3.4767318e-01
   3.2593903e-01
   5.9990397e-02
  -3.4761513e-01
  -2.2253535e-01
  -5.4222203e-01
  -2.2108328e-01
   6.9093947e-01
   4.0135297e-01
  -8.0081249e-01
   2.6727470e-01
   6.8487242e-01
  -1.0844033e-01
   1.8505601e-01
   7.8978259e-02
   5.1219945e-02
   4.6851688e-01
  -4.0418405e-01
   3.8620695e-01
   1.5461522e-01
  -4.3839375e-01
   1.1395437e-01
   2.2253094e-03
  -9.1700043e-01
  -1.8402183e-04
   1.2929885e-01
  -2.6849369e-01
  -8.2226367e-02
   8.6805977e-02
  -9.5686625e-02
  -4.4004538e-02
  -1.2683158e-01
   4.2976533e-02
  -1.1444716e-01
  -6.3521563e-03
  -2.8064879e-01
   3.0617863e-01
  -2.5595283e-01
  -7.6491517e-02
   4.9381687e-02
   2.4192108e-01
   1.8364398e-01
   1.1819933e-02
  -2.1531264e-01
  -8.7241357e-02
  -3.7422182e-01
  -5.8478342e-02
   6.3123502e-03
  -1.8928598e-01
   2.7958272e-01
  -2.8992663e-01
  -1.2983495e-02
  -2.1220279e-01
   3.0592654e-01
  -2.5071373e-01
  -1.7024801e-01
  -2.4807206e-01
  -2.8447106e-01
  -4.1149185e-02
   3.6986258e-02
   1.4166901e-02
   1.6954086e-02
  -4.6638255e-01
  -5.6748024e-01
  -5.4353750e-01
  -4.1351232e-01
  -7.3522826e-02
  -8.6656148e-02
   1.9569259e-01
   2.9253946e-02
  -7.7245757e-02
  -8.8154325e-02
   1.7762523e-01
  -5.9463345e-02
  -3.4155721e-01
  -1.5933705e-01
  -7.3266690e-02
  -1.9979524e-01
   1.3044348e-01
   3.8631051e-01
   4.9449887e-02
   3.2310901e-01
  -4.1949914e-01
  -5.7836864e-01
  -4.3952368e-01
  -6.0100212e-01
  -8.1256919e-02
   7.5235181e-01
  -2.6078468e-01
  -3.2287196e-01
  -3.0075669e-01
   1.0324214e-01
  -1.2921876e-01
  -1.1663049e-01
  -3.1117017e-01
   1.4374464e-02
  -1.1199867e-01
  -2.1387685e-01
   2.4658431e-01
  -2.7538411e-01
   1.6484946e-01
  -1.2739590e-01
   9.8229725e-02
   1.9918532e-02
  -1.3892458e-01
  -2.3164946e-02
   7.5361589e-02
   8.9517965e-02
   3.9517844e-02
   4.9885457e-01
   2.4457106e-02
   3.5561896e-02
  -4.3660520e-01
   2.3909444e-01
   2.1257155e-01
   3.6766571e-01
  -3.7148878e-01
   1.0145489e-01
   2.6932134e-01
  -7.8876148e-02
   2.1439950e-01
   1.7371948e-01
   1.1370766e-01
  -6.2058578e-03
  -4.9604451e-02
   2.0269767e-01
  -5.3430327e-01
   4.3171601e-01
  -3.9620327e-01
   7.4638801e-02
  -3.0946880e-02
   1.2638958e-01
  -1.9867688e-01
   1.5913940e-01
  -3.2944811e-01
  -1.7758889e-01
   3.1637399e-01
   2.1762947e-01
  -4.6169333e-03
   2.0296393e-01
   7.9468913e-02
   3.4451283e-01
   2.0628211e-01
   3.1629738e-01
  -4.3985292e-02
   2.7488075e-01
   2.7394300e-01
  -1.4776745e-01
  -2.6482178e-01
   4.7289284e-01
  -4.0058695e-01
  -5.5088745e-02
   5.5812840e-01
  -7.4081836e-01
   1.2860227e-01
   1.7810667e-01
  -1.0222470e+00
   1.3449971e-01
  -6.4514655e-02
  -5.3772032e-01
   2.7506528e-01
   3.8422587e-01
   5.0310072e-01
  -4.6142741e-01
   5.4084721e-02
  -1.6840045e-01
  -8.4401188e-02
   2.3236477e-01
   5.0380831e-01
   2.1445532e-03
  -2.8364038e-01
   3.4610080e-01
   2.3161554e-01
  -1.8007286e-01
  -8.9682649e-02
   2.8653788e-01
   4.0492620e-02
   8.7662836e-02
  -3.7503571e-01
   2.1954005e-01
  -2.8596967e-01
  -1.3427954e-01
   1.6238005e-01
  -2.0619089e-01
  -4.3678855e-01
  -4.7368099e-01
  -1.2162380e-01
  -2.4069540e-01
   4.6188736e-02
  -4.5029372e-02
   1.4416986e-01
  -4.7385219e-01
  -1.7515602e-01
   3.5792728e-01
  -4.3061145e-01
   1.5785321e-01
   2.4971753e-01
  -1.7141100e-01
  -2.0336390e-01
  -3.6330631e-01
  -1.2478114e-01
   7.2933236e-01
  -3.6871659e-01
   6.8261721e-01
  -2.6237880e-01
  -3.6108449e-01
  -3.7695974e-01
  -4.3154170e-01
   9.9566267e-02
   1.4927871e-01
   5.4753349e-01
  -2.7064931e-01
   1.4784727e-01
  -4.4038666e-01
   1.7728078e-01
  -1.7684378e-01
  -1.2478593e-01
  -5.9283220e-02
  -7.4966637e-01
  -2.6843394e-01
   3.5844817e-01
   3.4045703e-01
  -5.7143272e-02
   1.0992951e-01
  -1.4566889e-01
  -2.0154273e-01
   9.2269199e-02
   1.6738399e-01
  -1.5288453e-01
   3.0422141e-03
  -3.0830886e-01
  -4.7236611e-01
   1.0157071e-01
  -1.7574280e-01
  -8.2865342e-02
  -3.7190104e-02
  -1.6100180e-01
  -5.8341110e-01
  -1.2296049e-01
   1.5802466e-01
  -4.8988528e-01
  -4.1468363e-01
   3.4785501e-01
  -2.6841813e-01
   1.0036028e-01
   5.9425119e-02
  -2.8937642e-02
   3.1277991e-01
  -3.1590600e-01
  -1.7396815e-01
  -3.2308695e-01
   3.6899273e-02
  -6.9614411e-02
   4.3227534e-01
   1.6294988e-02
  -4.4357378e-02
  -6.9420302e-01
  -8.0536642e-01
  -2.5515529e-01
  -2.3502340e-01
   2.4909538e-01
   2.7691013e-01
  -3.6991201e-01
   1.3027420e-01
  -1.2099391e-01
  -4.8580141e-01
   1.6128298e-02
   3.6541401e-01
  -1.1559211e-01
   2.8093836e-01
  -3.8277661e-01
  -1.1797809e-01
  -1.3959320e-01
   3.7440359e-01
  -3.1490906e-01
  -3.4077331e-01
  -1.8934697e-01
  -2.1697442e-01
   2.2538462e-01
  -1.1812691e-02
   2.8162784e-01
   6.9906967e-01
   9.6216145e-02
   2.0763636e-01
  -5.4723456e-01
  -1.0031251e-03
  -7.4144221e-02
  -2.9255516e-01
   5.8275519e-01
   7.3900373e-01
   7.4817253e-02
   1.8205040e-01
  -6.9337694e-02
  -1.7294689e-01
  -4.0828885e-01
   9.0060448e-01
   3.5852375e-01
   5.2290686e-02
  -3.9728152e-01
   4.0381386e-01
   5.1070610e-01
  -6.0198736e-02
  -3.7095826e-01
   1.0206290e-02
  -4.9862256e-01
   2.8270675e-02
   3.1173874e-01
  -2.6082698e-01
  -4.4845894e-01
  -3.0131234e-01
   1.2353290e-02
  -5.2604713e-01
   2.6989097e-01
  -3.4515180e-01
   3.5196233e-02
  -5.7457169e-01
  -7.9668616e-01
  -2.5038941e-01
  -4.5182272e-02
  -5.0105177e-01
  -4.0465236e-02
  -1.7357315e-01
   1.2791930e-01
   4.8983041e-01
   3.4042737e-01
   2.9286411e-01
  -3.9856196e-01
  -1.5457747e-01
  -4.9590443e-02
   6.3926818e-01
   1.8724422e-01
  -1.3266783e-01
   2.1877920e-02
  -7.4300069e-01
   3.6412142e-01
  -3.1337998e-01
  -1.6922706e-01
   2.0624472e-01
   1.0457371e-01
   2.9800361e-01
  -1.1515709e-02
   3.7336644e-02
   2.4588855e-01
  -2.1364041e-01
   1.3346808e-01
   1.2795530e-01
   5.8536945e-01
   2.6196642e-01
   5.3968601e-02
  -3.1656508e-01
   8.9262088e-02
   5.0974321e-02
   1.0452706e+00
  -2.0875293e-02
  -1.1611657e-01
  -1.5273617e-01
   1.2302130e-01
  -3.8651796e-01
   3.1824387e-02
  -4.7993941e-02
   2.9574302e-01
   3.3179209e-02
  -3.4717389e-01
  -3.2320352e-01
   1.8639364e-01
  -1.3953130e-01
   7.0516032e-03
  -6.7586064e-02
  -2.5743974e-01
  -1.8003415e-01
  -6.1079969e-01
  -2.2308857e-01
   1.6793002e-01
  -6.2447900e-01
   9.9781291e-02
   2.4625505e-04
   1.6001520e-01
   1.1067352e-01
   2.0393060e-01
   2.5776500e-01
   4.3140970e-01
   2.4441286e-01
   3.4533310e-01
  -1.6942590e-01
   3.9822348e-01
  -1.1035981e-01
  -2.5538782e-01
   3.0148343e-01
   2.9954497e-02
  -9.8842353e-02
  -3.8296877e-01
  -7.9536783e-01
   1.1717896e-01
  -5.6402924e-01
  -9.5431104e-02
   3.1209187e-01
  -3.9839709e-01
   3.6670748e-01
  -1.4248459e-02
  -2.6610946e-01
  -7.7256152e-02
  -2.2962725e-01
  -7.1552257e-01
  -6.0548913e-02
  -1.5130260e-01
   2.4933931e-01
  -7.6059094e-02
  -4.2629100e-01
  -3.8561424e-01
   1.4708897e-01
  -2.9942716e-01
   6.6530211e-01
   9.3765182e-02
  -2.5366263e-01
  -1.8009134e-01
  -6.0457382e-01
  -3.4260377e-01
   3.4243965e-01
  -1.1045589e-01
  -4.2909220e-01
   4.2881004e-01
   4.9390273e-01
  -5.9546078e-01
  -3.3407917e-01
   5.7609476e-02
   1.9865705e-01
   3.4502350e-01
   1.4341542e-01
  -1.4655100e-02
  -3.3747054e-01
  -1.0130433e-01
  -3.7105203e-01
   4.5364704e-02
  -2.5757184e-01
  -1.5410014e-01
   2.7690052e-01
   2.5056223e-02
  -4.1193378e-01
   1.8065527e-01
  -7.8467576e-01
   3.0693914e-01
  -5.9115114e-02
   4.6340510e-01
  -7.0012151e-01
  -4.5672516e-02
  -5.5030502e-02
   1.8036681e-01
   6.5802422e-03
  -1.7640755e-01
   9.3084319e-02
   3.9662414e-01
   1.7758973e-01
  -2.3947321e-01
   8.2207022e-02
   6.4985621e-01
  -4.4551402e-02
  -2.2218692e-01
   2.1853140e-02
  -4.6323115e-01
  -2.8093412e-01
  -5.6742418e-01
  -8.4212385e-01
  -5.2053755e-01
  -3.3469632e-02
  -1.6004661e-01
  -6.8753091e-02
  -5.7044805e-02
   4.5831000e-01
  -2.4324139e-01
  -3.5461652e-01
  -6.8498130e-01
   3.4066325e-01
   1.3157287e-01
   1.1724342e-01
  -4.3557675e-02
  -1.8528362e-01
   4.0181464e-01
   3.7019146e-02
  -3.1166126e-02
   3.5948166e-01
  -4.0158871e-01
  -3.7454545e-01
  -2.3592256e-01
  -3.5933590e-01
   2.5170248e-01
   4.0679365e-03
  -7.6717213e-01
  -3.4722922e-01
  -1.3555388e-01
   1.2114118e-01
   2.6724216e-01
  -3.4691625e-01
  -1.0160828e-01
   2.9111403e-01
  -2.2404203e-01
  -1.7882834e-01
   2.5252682e-01
   4.7556456e-03
   2.6825174e-01
   1.3010711e-01
   3.1075171e-01
  -7.4554681e-02
  -4.5242712e-01
   4.0471139e-01
   4.8360352e-01
   1.6858288e-01
   3.5643957e-02
   6.1971806e-02
   1.1733903e-01
   5.3237940e-01
  -3.6001681e-02
  -2.1131656e-03
  -2.9629997e-01
  -8.4238005e-03
  -1.0380579e-01
  -6.1021063e-01
  -2.6985599e-01
  -5.2952926e-01
  -3.9302980e-01
   6.4566838e-02
  -7.4507556e-02
  -1.1481239e-01
  -3.4373008e-01
  -1.8703799e-01
   7.0141309e-01
   2.7367376e-01
  -7.3792710e-02
  -3.7126005e-01
   7.7481323e-02
   3.1817163e-01
   9.6043565e-02
   4.3852648e-01
  -1.9703467e-01
   2.2292794e-03
  -1.0270204e-01
   1.4493923e-01
   3.8760195e-01
   4.7225196e-01
   3.3533016e-01
   5.4694382e-01
  -4.3032848e-01
  -2.8444292e-01
  -1.7683005e-01
  -3.1465112e-02
   8.3018106e-02
  -2.3763878e-02
  -4.3643771e-01
   2.6582248e-01
  -5.1688109e-02
   1.4250607e-01
   2.5247318e-01
   3.8342268e-01
  -3.2579802e-01
  -4.8806335e-01
  -5.6289293e-01
  -3.7700473e-01
  -4.2181751e-01
  -1.1519713e-02
   2.7956338e-03
   8.7504101e-02
   3.4077344e-01


==> Fig-text/score1_no_beta1.txt <==
   2.9374059e-01
   6.2736102e-01
   4.4510220e-01
   6.4380723e-01
   7.9319160e-01
  -1.0645252e-01
   7.5217997e-01
   8.9282272e-01
   1.2320347e+00
   7.6492465e-01
   4.2653435e-01
   5.4106313e-01
   5.5369238e-01
   4.9941395e-01
   8.2082126e-01
   5.0241782e-01
   9.4969573e-01
   8.9751417e-01
   2.8325330e-01
   9.1705994e-01
   8.4086597e-01
   2.2660123e-01
   7.6836059e-01
   7.0684292e-01
   6.0786193e-01
   5.3220870e-01
   6.2922195e-01
   7.8792301e-01
   6.1143913e-01
   8.7468736e-01
   7.6121265e-01
   6.7300912e-01
   2.8137647e-01
   7.3652034e-01
   5.6706219e-01
   4.9651634e-01
   1.5517514e+00
   2.0269673e-01
   8.1138150e-01
   9.7361811e-01
   6.1281525e-01
   6.0714855e-01
   8.8253908e-01
   7.2528996e-01
   9.1710665e-01
   9.7575186e-01
   1.4101396e-02
   9.3614011e-01
   9.0722436e-01
   3.5720320e-01
   9.7632621e-01
   3.0637538e-01
   6.5176124e-01
   8.8979975e-01
   3.9909447e-01
   8.1424247e-01
   4.3878163e-01
   2.1285013e-01
   1.0465958e+00
   7.1731532e-01
   4.6700716e-01
   1.0802641e+00
   6.9907858e-01
   7.2377586e-01
   7.1640782e-01
   5.8459568e-01
   5.1930691e-01
   8.9683573e-01
   6.7247423e-01
   7.9411198e-01
   5.6182768e-01
   6.3250725e-01
   6.4179576e-01
   1.0919997e+00
   1.0114061e+00
   9.6192422e-01
   1.0488350e+00
   6.0665248e-01
   1.3066238e+00
   6.6171289e-01
   5.1046888e-01
   3.7783636e-01
   1.6610589e-01
   4.5553831e-01
   4.8838921e-01
   1.0640183e+00
   5.2104474e-01
   5.9661551e-01
   9.1505395e-01
   9.1702465e-01
   8.5334378e-01
   3.3300827e-01
   1.0036622e+00
   9.4885944e-01
   7.8176729e-01
   2.8283656e-01
   5.9820487e-01
   5.3717798e-01
   9.1681471e-01
   5.8056509e-01
   1.0065401e+00
   8.0150064e-01
   1.6839229e-01
   3.6025073e-01
   3.1455452e-01
   7.2251610e-01
   8.1727608e-01
   1.2117799e+00
   7.6376757e-01
   4.6250698e-01
   3.5240609e-01
   6.7264710e-01
   7.5039604e-02
   3.9529917e-01
   3.3224584e-01
   7.8668890e-01
   3.4970612e-01
   9.5880367e-01
   4.0686901e-01
   8.4765424e-01
   9.0259683e-01
   4.4592919e-01
   5.2546921e-01
   7.1895442e-01
   9.5051376e-01
   3.2965919e-01
   8.5336449e-01
   1.2298239e+00
   8.3575321e-01
   8.0051238e-01
   1.0424886e+00
   8.8492644e-01
   7.7717251e-01
   1.1896015e+00
   3.5128391e-01
   7.4891648e-01
   4.0540043e-01
   1.1514529e+00
   8.0191404e-01
   1.0871501e+00
   4.7432336e-01
   5.7818575e-01
   6.8227110e-01
   5.7082150e-01
   1.0848363e+00
   5.5953271e-01
   9.8352540e-01
   6.9533726e-01
   6.3589281e-01
   1.0205847e+00
   7.7683173e-01
   7.7123762e-01
   7.6552548e-01
   1.1686737e+00
   1.1912464e+00
   5.6222360e-01
   6.2264308e-01
   6.9072021e-01
   3.8361617e-01
   6.5461682e-01
   8.4096560e-01
   3.7195588e-01
   1.1274414e+00
   2.4555288e-01
   6.8053336e-01
   7.7896107e-01
   4.4386501e-01
   6.5066743e-01
   9.0858627e-01
   4.5831589e-01
   8.0340004e-01
   7.4083019e-01
   7.9958376e-01
   2.5471560e-01
   1.0616754e+00
   5.2337092e-01
   9.7649644e-01
   9.7873863e-01
   9.2837354e-01
   5.6589451e-01
   6.9077279e-01
   5.0863756e-01
   2.5953628e-01
   1.9832644e-01
   3.1940652e-01
   2.8774598e-01
   9.5092039e-01
   4.2113529e-01
   4.2178397e-01
   1.4711144e+00
   4.3098986e-01
   8.7785477e-02
   1.0436939e+00
   5.7370322e-01
   1.1055026e+00
   7.9624631e-01
   1.1899545e+00
   7.4284417e-01
   6.2300331e-01
   5.6026899e-01
   6.1169762e-01
   8.2021227e-01
   4.1757195e-01
   8.0955873e-01
   2.5427009e-01
   7.1210213e-01
   1.5789827e-01
   3.4556408e-01
   7.6512809e-01
   8.8728708e-01
   5.2285503e-01
   5.5310593e-01
   5.8273151e-01
   5.5250765e-01
   7.4215768e-01
   5.7183863e-01
   9.4375325e-01
   3.6650714e-01
   7.7458590e-01
   1.3350594e+00
   3.9874997e-02
   4.3688850e-01
   6.0375938e-01
   2.0747828e-01
   8.9218714e-01
   6.5431589e-01
   4.7384371e-01
   8.1106930e-01
   9.0727497e-01
   5.3484559e-01
   3.4771292e-01
   5.1184246e-01
   6.6480677e-01
   9.1148936e-01
   6.0145425e-01
   5.8996697e-01
   3.8564277e-01
   4.1356165e-01
   8.2095844e-01
   5.0623710e-01
   8.7918684e-01
   6.4931742e-01
   2.0560058e-01
   6.1181356e-01
   6.8120816e-01
   1.1774824e+00
   7.8312025e-01
   4.8628859e-01
   1.0688019e+00
   9.1635945e-01
   6.4878335e-01
   9.9051564e-02
   1.2944522e-01
   7.5819165e-01
   9.4274442e-01
   6.7487437e-01
   9.5679778e-01
   4.9390179e-01
   6.0260530e-01
   3.9730142e-01
   5.4470369e-01
   6.7046495e-01
   7.2448265e-01
   7.0473364e-01
   9.1264734e-01
   7.5463901e-01
   9.3057129e-01
   4.4052451e-03
   3.5910374e-01
   8.1550920e-01
   7.5885791e-01
   4.1320658e-01
   1.2272396e+00
   1.0657035e+00
   8.3445464e-01
   5.2592154e-01
   9.2946112e-01
   7.2878067e-01
   6.8393440e-01
   8.3101058e-01
   1.0720016e+00
   3.3842252e-01
   5.9325494e-01
   9.7187644e-01
   8.1688289e-01
   7.7851920e-01
   7.7915622e-01
   9.5677217e-01
   4.8986983e-01
   8.4583530e-01
   5.9376501e-01
   9.9887168e-01
   8.1313926e-01
   8.0122640e-01
   5.4894044e-01
   5.5719293e-01
   7.3866439e-01
   8.4064808e-01
   6.1468670e-01
   9.6244023e-01
   4.4192560e-01
   8.0549799e-01
   5.9735525e-01
   7.2287360e-01
   5.9911418e-01
   6.3339743e-01
   5.4544950e-01
   4.3476866e-01
   6.0857110e-01
   2.8957687e-01
   1.1121625e+00
   3.4697922e-01
   6.1627355e-01
   7.4665325e-01
   4.4469975e-01
   5.4204076e-01
   9.1239397e-01
   6.5852958e-01
   9.0108041e-01
   8.4384396e-01
   7.9179583e-01
   8.4684692e-01
   4.2122640e-01
   4.7162483e-01
   5.0980168e-01
   6.4410281e-01
   1.0401443e+00
   5.9762594e-01
   4.0393162e-01
   2.3896608e-01
  -4.6795960e-02
   8.1902280e-01
   3.0245243e-01
   1.1361105e+00
   5.5554323e-01
   7.8588524e-01
   6.7325624e-01
   6.9325641e-01
   7.5668702e-01
   8.9327712e-01
   5.5113298e-01
   1.0035144e+00
   1.0271906e+00
   6.6248064e-01
   3.5888167e-01
   9.2421977e-01
   9.9244255e-01
   5.6432417e-01
   8.9357684e-01
   1.1245844e+00
   8.3490437e-01
   9.0709234e-01
   9.6019807e-01
   5.3363783e-01
   1.0433115e+00
   2.4458053e-01
   7.1866910e-01
   4.8115539e-01
   8.0155586e-01
   1.0528853e+00
   1.1544396e+00
   6.9854024e-01
   3.4818714e-01
   7.7311841e-01
   7.9513019e-01
   8.9372077e-01
   9.2741320e-01
   5.7565030e-01
   7.9573278e-01
   7.8509459e-01
   5.9961247e-01
   1.0538090e+00
   6.8049633e-01
   3.6432923e-01
   6.3185866e-01
   9.4312713e-01
   2.9923287e-01
   8.0423055e-01
   8.9323613e-01
   8.6136513e-01
   7.1673551e-01
   1.0045979e+00
   4.8903834e-01
   8.0178452e-01
   4.6487308e-01
   9.9043584e-01
   1.1358749e+00
   5.6978002e-01
   9.4487571e-01
   8.4654986e-01
   5.1943512e-01
   7.5590012e-01
   7.2070109e-01
   7.2670687e-01
   5.6419260e-01
   8.8535277e-01
   9.1614306e-01
   4.4393790e-01
   9.2615568e-01
   9.2994044e-01
   7.3357112e-01
   6.5313773e-01
   4.7802979e-01
   3.7113539e-01
   1.1424012e-01
   9.2522959e-01
   9.4177281e-01
   7.8311927e-01
   4.1067964e-01
   7.1674949e-01
   3.4709606e-01
   4.8033800e-01
   2.6675643e-02
   8.0471697e-01
   2.6104705e-01
   7.6048903e-01
   2.2842427e-01
   4.6437770e-01
   7.1435678e-01
   1.8200356e-01
   6.0915828e-01
  -3.6450598e-02
   6.2853602e-01
   5.0010917e-01
   4.4464763e-01
   6.2375861e-01
   6.8844895e-01
   8.9733738e-01
   3.9901369e-01
   9.2885489e-01
   4.7914960e-01
   7.9287414e-01
   5.8951736e-01
   3.6662051e-01
   1.2737511e+00
   7.8710178e-01
   6.9415787e-01
   7.3588601e-01
   8.9017053e-01
   5.7329757e-01
   4.0699282e-01
   1.0885193e+00
   5.4591695e-01
   1.1514869e+00
   5.0060448e-01
   1.3686358e+00
   6.3808316e-01
   7.0725388e-01
   4.4615058e-01
   7.4287956e-01
   8.7994841e-01
   3.6488094e-01
   8.2195397e-01
   2.5251541e-01
   6.4179495e-01
   9.4872547e-01
   3.8428626e-01
   8.8752009e-01
   6.6084856e-01
   5.3180775e-01
   5.7867205e-01
   9.9118769e-01
   1.0033640e+00
   7.0326769e-01
   7.5781007e-01
   1.1817040e+00
   5.5748329e-01
   4.4490296e-01
   8.4535884e-01
   3.8909895e-01
   9.2021567e-01
   9.4052048e-01
   6.7466654e-01
   7.9998606e-01
   5.0846754e-01
   9.2523527e-01
   6.7663593e-01
   1.1542008e+00
  -9.5422931e-02
   9.3578615e-01
   1.0224996e+00
   1.0576069e+00
   6.4720460e-01
   6.3312745e-01
   8.4921464e-01
   6.1587475e-01
   6.5976279e-01
   5.7864167e-01
   4.9636259e-01
   1.6863105e-01
   6.4432005e-01
   6.0621465e-01
   1.2089381e+00
   1.1485480e+00
   8.4793991e-01
   5.6916747e-01
   3.6620588e-01
   6.8366700e-01
   1.0834075e+00
   7.6329924e-01
   2.8861714e-01
   5.8682691e-01
   8.4949978e-01
   3.7825555e-01
   7.5979285e-01
   6.9998073e-01
   6.0814546e-01
   7.7669957e-01
   2.7994200e-01
   1.1574905e+00
   2.5305669e-01
   1.2348022e+00
   4.9347350e-01
   4.7179826e-01
   8.5355406e-01
   6.8909513e-01
   7.7440132e-01
   6.4309818e-01
   7.4967581e-01
   6.8412853e-01
   4.6573077e-01
   4.3541615e-01
   9.8418382e-01
   9.1625834e-01
   3.2758733e-01
   9.9374727e-01
   4.8889335e-01
   6.6967050e-01
   5.8574180e-01
   3.7542156e-01
   1.0414175e+00
   5.3374293e-01
   5.2871249e-01
   3.6321955e-01
   7.8404735e-01
   4.7038477e-01
   4.8078598e-01
   7.1825956e-01
   6.9130672e-01
   8.5924300e-01
   4.4339670e-01
   7.7703844e-01
   8.4618177e-01
   5.9126784e-01
   1.0908999e+00
   9.5366389e-01
   4.0326600e-01
   7.4637432e-01
   4.7607015e-01
   5.4799290e-01
   6.2905480e-01
   5.8428712e-01
   7.1018760e-01
   8.5097910e-01
   9.7032493e-01
   5.5404753e-01
   1.0318349e+00
   1.4114697e-01
   6.7108708e-01
   3.5006150e-01
   9.3870568e-01
   7.2519318e-01
   4.9449596e-01
   3.2328701e-01
   6.7668825e-01
   6.9634271e-01
  -8.3850583e-02
   8.8124352e-01
   4.1114045e-01
   6.3213085e-01
   6.6227872e-01
   7.9559523e-01
   8.8527970e-01
   3.2727023e-01
   5.8156405e-01
   7.0975526e-01
   4.6549761e-01
   8.4933034e-01
   7.3141326e-01
   1.4110872e-01
   6.4781011e-01
   9.5034833e-01
   7.8021305e-01
   4.7367990e-01
   5.8265269e-01
   3.4485095e-01
   7.1119399e-01
   1.0544336e+00
   5.0295379e-01
   8.1695312e-01
   7.1390605e-01
   7.9085001e-01
   6.7221296e-01
   5.9764972e-01
   1.2595218e+00
   8.2587550e-01
   1.1224383e+00
   7.1937965e-01
   5.6512276e-01
   3.8695628e-01
   7.2309569e-01
   9.1012349e-01
   8.6519338e-01
   9.7553591e-01
   8.3812315e-01
   6.9721916e-01
   7.3345889e-01
   3.6788607e-01
   6.0063764e-01
   1.1664387e+00
   3.9315233e-01
   6.2993789e-01
   4.4844542e-01
   1.0389380e+00
   7.9262965e-01
   9.2316879e-01
   1.0932548e-01
   5.9030760e-01
   1.0151383e+00
   1.0793992e+00
   2.1226672e-01
   5.9181093e-01
   2.8488768e-01
   7.7936358e-01
   5.5220999e-01
   1.1582690e+00
   6.7778060e-01
   3.8749270e-02
   9.5773439e-01
   6.6900911e-01
   1.0159480e+00
   9.2278824e-01
   1.0244840e+00
   3.2620213e-01
   8.4985456e-01
   8.0852073e-01
   1.1385737e-01
   1.0499744e+00
   7.2693769e-01
   2.7410007e-01
   2.5993419e-01
   8.1025891e-01
   6.9697295e-01
   1.0221104e+00
   7.3494547e-01
   1.0173056e+00
   1.4455772e+00
   5.4452955e-01
   7.5323467e-01
   7.3409969e-01
   8.1515244e-01
   3.8350636e-01
   7.3063627e-01
   6.5580817e-01
   6.7143567e-01
   1.0953861e+00
   7.0381855e-01
   5.6789563e-01
   5.8534738e-01
   9.4290301e-01
   6.8117230e-01
   4.8804418e-01
   1.0000674e+00
   5.3964361e-01
   8.3747575e-01
   7.8713952e-01
   4.9424032e-01
   8.7464228e-01
   4.5000833e-01
   7.9164240e-01
   2.3406953e-01
   3.1282884e-01
   7.3150339e-01
   1.1674069e+00
   5.1200798e-01
   2.7067121e-01
   2.9162317e-02
   6.0931075e-01
   8.4526695e-01
   4.2114978e-01
   6.4893072e-01
   8.0188476e-01
   4.7815592e-01
   9.3048684e-01
   4.3853127e-01
   9.2588639e-01
   5.2406856e-01
   6.9372547e-01
   1.0460541e+00
   8.9734240e-01
   4.7463993e-01
   3.0798959e-01
   7.5519096e-01
   1.9629215e-01
   5.1550329e-01
   7.0807698e-01
   1.0095014e+00
   8.4858493e-01
   8.5651023e-01
   8.4954362e-01
   4.6122592e-01
   8.9153341e-01
   7.6389278e-01
   6.5637927e-01
   4.9115586e-01
   7.9660848e-01
   1.7941408e-01
   6.4229324e-01
   8.5673846e-01
   3.4699158e-01
   1.0064673e-01
   8.0595278e-01
   7.1242711e-01
   9.5772866e-01
   6.5385591e-01
   6.7447003e-01
   2.2652554e-01
   1.1177492e+00
   7.7535520e-01
   1.1209873e+00
   7.1612766e-01
   9.3803445e-01
   6.0187353e-01
   6.1893144e-01
   8.4676128e-01
   4.6754016e-01
   6.3278009e-01
   5.4961690e-01
   1.0142158e+00
   4.5910730e-01
   1.1106239e+00
   1.0249541e+00
   6.9201221e-01
   3.2194685e-01
   5.0570633e-01
   2.0611027e-01
   7.4068022e-01
   9.2439221e-01
   4.6650273e-01
   3.8807255e-01
   8.0673288e-01
   4.3518375e-01
   8.3136905e-01
   6.5921420e-01
   3.1669510e-01
   1.0529648e+00
   1.1912751e+00
   5.2591145e-01
   5.2694610e-01
   5.0065387e-01
   5.6776850e-01
   7.9580326e-01
   9.4973870e-01
   6.4703926e-01
   6.5274177e-01
   1.0950863e+00
   8.3688237e-01
   5.4227037e-01
   6.0572635e-01
   9.5354996e-01
   4.4385317e-01
   2.9734100e-01
   7.8487024e-01
  -8.1820209e-02
   8.9314013e-01
   6.0386910e-01
   1.0381402e+00
   7.7731207e-01
   7.3587366e-01
   4.7561313e-01
   7.3918119e-01
   1.0481048e+00
   4.0188373e-01
   5.9921962e-01
   4.1463355e-01
   8.5795710e-01
   6.5448290e-01
   7.6249402e-01
   3.7418608e-01
   7.0453488e-01
   7.6528584e-01
   5.8798157e-01
   1.1059286e+00
   1.3235129e+00
   6.7828336e-01
   5.8783922e-01
   5.0157893e-01
   1.1270325e+00
   9.7440935e-01
   3.6614070e-01
   9.2121908e-01
   8.5135524e-01
   6.9271504e-01
   6.5959868e-01
   4.3943731e-01
   8.6461134e-01
   1.0341215e+00
   9.9649742e-01
   7.8910127e-01
   2.8876862e-01
   1.1240982e+00
   4.0436914e-01
   7.0927162e-01
   1.1093210e+00
   9.4292536e-01
   3.7875853e-01
   8.0322540e-01
   6.7201897e-01
   9.0423119e-01
   5.7277208e-01
   4.9738087e-01
   9.0528767e-01
   3.5311016e-01
   8.8476115e-01
   5.3567145e-01
   6.8448320e-01
   8.8889989e-01
   2.3323990e-01
   6.3322521e-01
   1.0016964e+00
   2.9650597e-01
   5.3356970e-01
   7.9907207e-01
   6.2929965e-01
   7.5415625e-01
   3.9138315e-01
   4.9108304e-01
   1.0375724e+00
   2.7291603e-01
   4.6561763e-01
   5.1466310e-01
   6.5458103e-01
   7.5367390e-01
   1.1091411e+00
   8.2586515e-01
   1.2205147e+00
   8.9466860e-01
   9.6042046e-01
   2.7296837e-01
   7.8222254e-01
   5.8206329e-01
   5.9174474e-01
   8.8938533e-01
   6.6491558e-01
   6.5061099e-01
   7.4614201e-01
   5.2491381e-01
   8.1125110e-01
   7.1073658e-01
   6.7090732e-01
   7.8214870e-01
   8.3879953e-01
   1.0693792e+00
   5.1867188e-01
   4.7152741e-01
   9.9923822e-01
   6.1374480e-01
   1.1494703e+00
   6.7311503e-01
   4.6152053e-01
   8.8121083e-01
   4.9625480e-01
   8.7016909e-01
   2.8144411e-01
   5.7480989e-01
   6.6546473e-01
   2.5410375e-01
   4.6772649e-01
   7.1700492e-01
   7.2259438e-01
   8.5697573e-01
   7.6994655e-01
   1.0270893e-01
   3.2671415e-01
   9.4864909e-01
   8.7244263e-01
   8.9559808e-01
   1.1529625e+00
   9.4901609e-01
   5.5244561e-01
   9.4084962e-01
   1.2679239e+00
   9.8805384e-01
   6.0042530e-01
   4.5959804e-01
   7.3795987e-01
   3.2022447e-01
  -5.0641051e-03
   6.4408743e-01
   8.0730836e-01
   1.1105037e+00
   9.9185466e-01
   7.9689840e-01
   8.5881301e-01
   6.9981395e-01
   5.1209700e-01
   6.7176485e-01
   1.2850058e-01
   6.9695745e-01
   7.1913528e-01
   4.1171066e-01
   1.0517404e-01
   9.1612606e-02
   5.4125464e-01
   6.7896635e-01
   5.2844412e-01
   1.3402021e+00
   9.1662756e-01
   7.7489812e-01
   9.4798775e-01
   4.9352175e-01
   9.5685827e-01
   5.3481150e-01
   9.4238649e-01
   8.8167439e-01
   9.7412776e-01
   5.4610532e-01
   3.3326217e-01
   8.7099852e-01
   6.6309475e-01
   5.4344316e-01
   5.9563234e-01
   7.4072013e-01
   7.9647138e-01
   4.5209594e-01
   6.7890498e-01
   4.7146656e-01
   2.6650451e-01
   1.1730833e+00
   4.9711631e-01
   1.0783203e+00
   1.0756015e+00
   1.0666580e+00
   5.7993040e-01
   5.0097968e-01
   6.5360590e-01
   8.4636010e-01
   8.8282858e-01
   7.1861372e-01
   9.1416646e-01
   1.7144633e-01
   4.1958065e-01
   1.0678751e+00
   4.2270584e-01
   1.0041778e+00
   5.5133646e-01
   5.8306185e-01
   1.0289941e+00
   3.5646303e-01
   1.0971777e+00
   6.6853491e-01
   5.9876745e-01
   4.4562569e-01
   2.9960322e-01
   8.0222156e-01
   4.6025985e-01
   5.5071964e-01
   7.2131975e-01
   7.5732446e-01
   8.0180922e-01
   7.5051881e-01
   1.3894170e+00
   7.9287264e-01
   1.0827349e+00
   2.4406110e-01
   1.3700779e+00
   8.8160345e-01
   9.7669222e-01
   5.9591175e-01
   3.2565268e-01
   5.5571073e-01
   2.9929461e-01
   7.0644891e-01
   1.8637296e-02
   5.5277354e-01
   4.6922118e-01
   4.9639657e-01
   8.7387079e-01
   8.7836201e-01
   4.0912915e-01
   8.2705170e-01
   5.4865408e-01
   7.6519773e-01
   4.3377266e-01
   1.1181697e+00
   6.5763118e-01
   8.3769033e-01
   3.4749715e-01
   6.0734679e-01
   2.0371415e-01
  -4.8477451e-02
   6.5448559e-01
   6.4126853e-01
   6.2166322e-01
   8.7735171e-01
   6.9581060e-01
   4.9009219e-01
   1.1987655e+00
   3.0037355e-01
   7.4717350e-01


==> Fig-text/score1_no_beta11.txt <==
  -1.0311368e+00
  -8.0596272e-01
  -9.8488442e-01
  -4.7195894e-01
  -4.3419378e-01
  -5.9161924e-01
  -7.0854697e-01
  -4.8233173e-01
  -6.4789436e-01
  -9.5642501e-01
  -7.1169465e-01
  -1.0866882e+00
  -4.2558427e-01
  -5.8375457e-01
  -8.7447536e-01
  -8.6034825e-01
  -7.5978062e-01
  -6.8269473e-01
  -6.1126995e-01
  -9.5681248e-01
  -1.0020891e+00
  -9.5003595e-01
  -1.2198765e+00
  -9.0271208e-01
  -7.7987757e-01
  -7.2446185e-01
  -7.7666655e-01
  -6.2606929e-01
  -9.4861512e-01
  -4.3350633e-01
  -8.6752443e-02
  -9.6343628e-01
  -7.6031044e-01
  -8.2698031e-01
  -5.8891291e-01
  -9.8253711e-01
  -3.2763363e-01
  -4.2702133e-01
  -4.9845838e-01
  -6.9329091e-01
  -7.6416919e-01
  -5.9610390e-01
  -6.4798132e-01
  -7.8187675e-01
  -7.6261715e-01
  -7.6212879e-01
  -3.0738450e-01
  -1.2265148e+00
  -9.5540359e-01
  -9.3292075e-01
  -6.9142236e-01
  -7.5620968e-01
  -9.2932479e-01
  -5.0757044e-01
  -7.8464513e-01
  -8.0054265e-01
  -6.1811535e-01
  -8.9061624e-01
  -6.1474155e-01
  -1.1597764e+00
  -1.0106230e+00
  -1.0141187e+00
  -7.0928342e-01
  -9.1725066e-01
  -8.9381409e-01
  -6.0720765e-01
  -8.4020597e-01
  -7.0365042e-01
  -7.0091637e-01
  -4.7355252e-01
  -7.1245000e-01
  -1.1272115e+00
  -5.7746113e-01
  -5.4182851e-01
  -8.3193598e-01
  -2.2688304e-01
  -8.2067279e-01
  -7.8631471e-01
  -9.1411436e-01
  -6.8613941e-01
  -7.0393609e-01
  -1.1684282e+00
  -4.2431033e-01
  -3.9529093e-01
  -7.2767910e-01
  -6.0283623e-01
  -6.5370387e-01
  -7.1881289e-01
  -8.9499718e-01
  -6.9298318e-01
  -7.4544124e-01
  -6.7086425e-01
  -5.6308213e-01
  -4.4444494e-01
  -7.7147656e-01
  -7.4160768e-01
  -8.2409288e-01
  -8.8096371e-01
  -9.2510393e-01
  -8.0068927e-01
  -5.6899441e-01
  -9.1273870e-01
  -1.3908932e-01
  -6.9824497e-01
  -7.4788743e-01
  -1.0530278e+00
  -6.3181893e-01
  -1.0124731e+00
  -3.1157005e-01
  -7.1127477e-01
  -7.4687354e-01
  -1.2279311e+00
  -1.0230083e+00
  -6.0110401e-01
  -4.2060583e-01
  -8.4131467e-01
  -9.0385652e-01
  -1.0084013e+00
  -1.0330934e+00
  -9.0186946e-01
  -9.7987453e-01
  -7.3931541e-01
  -2.0273860e-01
  -3.3528005e-01
  -9.9681651e-01
  -3.0416817e-01
  -5.7757888e-01
  -6.6090693e-01
  -7.2476655e-01
  -7.5234215e-01
  -1.3211459e+00
  -7.6865925e-01
  -5.4955816e-01
  -7.6985429e-01
  -9.1004065e-01
  -8.3748517e-01
  -8.6663211e-01
  -9.7650725e-01
  -8.3322920e-01
  -9.1112322e-01
  -7.9119999e-01
  -5.7703102e-01
  -7.0769839e-01
  -6.5489823e-01
  -2.5500284e-01
  -1.1680461e+00
  -7.2212566e-01
  -2.9449612e-01
  -6.4061578e-01
  -9.2748018e-01
  -5.5306878e-01
  -7.3755953e-01
  -7.8614924e-01
  -9.1669949e-01
  -8.6928665e-01
  -9.3043248e-01
  -6.8583269e-01
  -1.0560708e+00
  -8.8516265e-01
  -8.6732982e-01
  -1.0357634e+00
  -9.6707021e-01
  -8.6493556e-01
  -5.2996450e-01
  -1.2245068e+00
  -1.0514283e+00
  -8.2561404e-01
  -5.9994970e-01
  -1.2433300e+00
  -9.8936771e-01
  -7.0581934e-01
  -1.2049202e+00
  -9.2448511e-01
  -5.3669753e-01
  -1.0697058e+00
  -6.1499400e-01
  -1.0834537e+00
  -8.1254563e-01
  -9.3693006e-01
  -4.7614373e-01
  -6.3848075e-01
  -1.1584340e+00
  -7.4019369e-02
  -6.9808110e-01
  -5.8917017e-01
  -9.2432881e-01
  -1.0264541e+00
  -9.1979630e-01
  -6.8121553e-01
  -1.1712188e+00
  -6.0387647e-01
  -6.0238162e-01
  -6.4422638e-01
  -4.3432097e-01
  -7.4483412e-01
  -8.2631091e-01
  -5.2228520e-01
  -8.7598866e-01
  -4.7380168e-01
  -1.0389862e+00
  -1.1021673e+00
  -8.9560900e-01
  -8.1494345e-01
  -2.6903172e-01
  -8.5435343e-01
  -2.3934471e-01
  -8.3103068e-01
  -4.3798594e-01
  -5.0131826e-01
  -7.9640353e-01
  -1.2419282e+00
  -9.5287094e-01
  -6.0216690e-01
  -1.1080713e+00
  -6.9661085e-01
  -6.2107776e-01
  -1.2915118e+00
  -8.9997395e-01
  -8.0076148e-01
  -5.8723409e-01
  -6.0196658e-01
   7.9807370e-03
  -7.9170500e-01
  -9.9440931e-01
  -1.0216954e+00
  -1.0091563e+00
  -8.7799248e-01
  -5.7685605e-01
  -1.0751497e+00
  -7.1948247e-01
  -9.6966546e-01
  -8.9078097e-01
  -1.0240494e+00
  -7.9652949e-01
  -8.8493316e-01
  -3.8536492e-01
  -7.4118986e-01
  -1.0803150e+00
  -9.4280463e-01
  -6.3178308e-01
  -6.5935775e-01
  -5.1514169e-01
  -7.1021019e-01
  -1.2711318e+00
  -7.3890382e-01
  -7.5893091e-01
  -7.9040661e-01
  -3.5871077e-01
  -7.4517645e-01
  -8.4366301e-01
  -5.5650182e-01
  -7.6589972e-01
  -3.4398765e-01
  -6.4081753e-01
  -7.1158761e-01
  -9.2337215e-01
  -6.5952493e-01
  -7.3718831e-01
  -8.1150284e-01
  -9.1305477e-01
  -7.4534005e-01
  -3.5787351e-01
  -9.2845613e-01
  -7.4739347e-01
  -1.0128848e+00
  -8.7552898e-01
  -5.1371569e-01
  -5.1431604e-01
  -3.1058047e-01
  -4.5555094e-01
  -9.8271107e-01
  -7.7690769e-01
  -5.4539020e-01
  -7.2532184e-01
  -6.5452133e-01
  -8.4391962e-01
  -9.0223376e-01
  -6.3503186e-01
  -5.3841914e-01
  -8.0291954e-01
  -5.3008995e-01
  -9.8792669e-01
  -8.3587998e-01
  -1.0568087e+00
  -3.9958894e-01
  -1.0557582e+00
  -1.1741974e+00
  -1.0765041e+00
  -1.1821481e-01
  -7.9652933e-01
  -5.6786989e-01
  -8.0970732e-01
  -3.0985959e-01
  -7.3323898e-01
  -7.4441038e-01
  -9.2855558e-01
  -6.2999728e-01
  -6.6123739e-01
  -4.9132495e-01
  -9.0628805e-01
  -6.8148901e-01
  -7.0500952e-01
  -7.9345585e-01
  -1.0598603e+00
  -9.4733805e-01
  -6.1086508e-01
  -9.2011881e-01
  -7.8622713e-01
  -8.1885011e-01
  -8.0490815e-01
  -7.5172534e-01
  -8.1609522e-01
  -9.6399278e-01
  -5.1182704e-01
  -3.4102014e-01
  -1.4033448e+00
  -6.6889048e-01
  -6.0056185e-01
  -9.8069390e-01
  -8.2212735e-01
  -9.6560560e-01
  -8.2326764e-01
  -2.0367052e-01
  -6.5724006e-01
  -4.9543485e-01
  -6.6368193e-01
  -7.4680480e-01
  -5.6751065e-01
  -1.2293323e+00
  -6.7977508e-01
  -4.7544550e-01
  -4.7030664e-01
  -7.3741791e-01
  -8.8860404e-01
  -3.0915598e-01
  -1.1301138e+00
  -7.0512227e-01
  -5.7650820e-01
  -6.3589633e-01
  -8.2305326e-01
  -9.4465002e-01
  -6.5495712e-01
  -1.0058389e+00
  -8.1073476e-01
  -5.5371898e-01
  -5.8701984e-01
  -6.6763581e-01
  -7.8395785e-01
  -2.2318359e-01
  -9.0469484e-01
  -7.8536776e-01
  -6.0237343e-01
  -6.4543289e-01
  -3.7820928e-01
  -1.0050647e+00
  -6.3259513e-01
  -6.0570548e-01
  -5.3801036e-01
  -7.9524496e-01
  -1.0545713e+00
  -1.1292704e+00
  -1.2012817e+00
  -8.9778787e-01
  -8.6538757e-01
  -9.1035822e-01
  -9.6546058e-01
  -9.5175903e-01
  -7.0097384e-01
  -7.8627723e-01
  -1.1016387e+00
  -7.6117152e-01
  -6.9477011e-01
  -4.9295853e-01
  -8.3690738e-01
  -6.7185755e-01
  -6.2843192e-01
  -1.0068825e+00
  -5.5681039e-01
  -4.6724466e-01
  -7.7422124e-01
  -2.6478865e-01
  -6.1249910e-01
  -4.6059035e-01
  -6.1810532e-01
  -1.0141704e+00
  -7.3518143e-01
  -9.7505800e-01
  -6.2178320e-01
  -1.1703376e+00
  -8.4339669e-01
  -1.0604326e+00
  -8.6999559e-01
  -7.1102390e-01
  -5.1310085e-01
  -1.2099744e+00
  -4.8784842e-01
  -1.0773758e+00
  -6.3860948e-01
  -9.6374391e-01
  -6.1331336e-01
  -4.0519708e-01
  -8.7708127e-01
  -6.2817174e-01
  -8.2735874e-01
  -8.7796322e-01
  -9.1202464e-01
  -6.8299796e-01
  -9.3439341e-01
  -6.3514003e-01
  -7.3693643e-01
  -2.9239632e-01
  -6.3520119e-01
  -8.5082400e-01
  -5.9656885e-01
  -8.6821224e-01
  -9.1908240e-01
  -8.1958278e-01
  -8.8960988e-01
  -6.9238061e-01
  -3.1541852e-01
  -6.5475710e-01
  -9.5959050e-01
  -7.9718682e-01
  -5.7863422e-01
  -9.2918167e-01
  -8.2495912e-01
  -8.7007729e-01
  -9.5994208e-01
  -6.9498768e-01
  -8.3613220e-01
  -8.2544381e-01
  -1.2207829e+00
  -8.6486512e-01
  -1.0198972e+00
  -9.7261327e-01
  -8.2318155e-01
  -6.9156516e-01
  -5.3901887e-01
  -1.2298273e+00
  -7.6169432e-01
  -9.6314432e-01
  -8.8399565e-01
  -9.8636796e-01
  -6.9083727e-01
  -6.9678386e-01
  -7.1739629e-01
  -7.2898289e-01
  -8.6728671e-01
  -7.5877944e-01
  -1.1912323e+00
  -9.7334361e-01
  -7.8993800e-01
  -6.2117969e-01
  -1.2146118e+00
  -7.5279042e-01
  -6.7045199e-01
  -9.3722335e-01
  -7.7065773e-01
  -8.0613396e-01
  -6.2393134e-01
  -8.0763949e-01
  -4.4770302e-01
  -7.3794521e-01
  -8.5140171e-01
  -5.2818913e-01
  -5.1106091e-01
  -6.4454404e-01
  -2.8042655e-01
  -9.8562959e-01
  -9.2524030e-01
  -8.7147048e-01
  -1.0936338e+00
  -1.1645279e+00
  -4.4956209e-01
  -6.2252257e-01
  -8.8978502e-01
  -9.7336614e-01
  -7.2093113e-01
  -7.0890313e-01
  -7.9127937e-01
  -9.3083611e-01
  -6.9499432e-01
  -4.4847585e-01
  -8.5018150e-01
  -7.4548241e-01
  -6.4750269e-01
  -7.0644105e-01
  -1.0019705e+00
  -9.0167197e-01
  -9.2410311e-01
  -9.3819362e-01
  -9.8889835e-01
  -1.0359654e+00
  -8.6765663e-01
  -7.7693454e-01
  -8.3304171e-01
  -6.8153119e-01
  -4.5850998e-01
  -6.2612364e-01
  -4.7489791e-01
  -5.7994315e-01
  -6.3832632e-01
  -7.8992253e-01
  -6.5214894e-01
  -4.2446620e-01
  -6.3161282e-01
  -1.1535129e+00
  -9.6609686e-01
  -1.0718254e+00
  -7.7261969e-01
  -5.8712424e-01
  -9.4108218e-01
  -8.9168217e-01
  -8.0963792e-01
  -8.3476140e-01
  -7.8777911e-01
  -5.5960508e-01
  -7.8820830e-01
  -7.0896758e-01
  -8.6535013e-01
  -5.6513744e-01
  -4.9854707e-01
  -1.0520767e+00
  -6.5076355e-01
  -7.9682041e-01
  -6.5949091e-01
  -6.8544125e-01
  -6.5148747e-01
  -1.0633110e+00
  -7.2083788e-01
  -6.7762270e-01
  -8.4265867e-01
  -1.1504512e+00
  -9.2687861e-01
  -6.1837533e-01
  -8.3189324e-01
  -6.0115865e-01
  -7.9212327e-01
  -1.0255136e+00
  -1.1038915e+00
  -8.6950109e-01
  -8.7312524e-01
  -3.7423016e-01
  -7.3728351e-01
  -3.4965725e-01
  -5.3690904e-01
  -6.9076658e-01
  -5.4828127e-01
  -1.0549114e+00
  -8.8646344e-01
  -8.7316265e-01
  -7.7863277e-01
  -7.3736706e-01
  -7.4421157e-01
  -5.9384028e-01
  -3.3646142e-01
  -8.0978013e-01
  -5.5875064e-01
  -7.5617087e-01
  -7.5046215e-01
  -5.7472198e-01
  -1.1971042e+00
  -9.7467820e-01
  -1.0210773e+00
  -5.4921956e-01
  -8.6315170e-01
  -5.8069535e-01
  -8.1113996e-01
  -1.3471556e+00
  -9.8196637e-01
  -3.8765992e-01
  -7.9687251e-01
  -7.4976090e-01
  -1.0550389e+00
  -8.1885536e-01
  -1.1403669e+00
  -6.8451194e-01
  -7.4143615e-01
  -5.5716664e-01
  -4.8038654e-01
  -6.1674676e-01
  -9.7217663e-01
  -5.3971475e-01
  -3.7037499e-01
  -5.8010621e-01
  -1.0021173e+00
  -9.4698510e-01
  -1.0564417e+00
  -5.8938263e-01
  -4.5654681e-01
  -7.2211635e-01
  -6.3731155e-01
  -7.8118168e-01
  -8.3910283e-01
  -1.0119972e+00
  -8.4578373e-01
  -6.8153203e-01
  -5.1054673e-01
  -7.3156612e-01
  -6.6200118e-01
  -1.2144954e+00
  -1.2345056e+00
  -7.6089751e-01
  -8.1099910e-01
  -6.6311578e-01
  -7.3553343e-01
  -1.1005800e+00
  -1.0831544e+00
  -8.6873912e-01
  -7.6275288e-01
  -5.3568620e-01
  -9.8911746e-01
  -7.5916728e-01
  -7.4661588e-01
  -7.3128425e-01
  -4.5653666e-01
  -2.7310396e-01
  -8.7797830e-01
  -5.8985606e-01
  -1.1886731e+00
  -9.9458528e-01
  -7.9351273e-01
  -1.0060412e+00
  -7.3439258e-01
  -7.5241086e-01
  -5.1010557e-01
  -7.4494029e-01
  -9.3652297e-01
  -7.2100421e-01
  -1.1517679e+00
  -4.3002618e-01
  -2.8565253e-01
  -9.5562673e-01
  -6.8892284e-01
  -5.5891074e-01
  -8.3248344e-01
  -6.7737384e-01
  -1.0003683e+00
  -6.5789678e-01
  -8.6139576e-01
  -8.0900219e-01
  -6.1128201e-01
  -1.1726529e+00
  -8.9438618e-01
  -2.1197129e-01
  -5.2332174e-01
  -6.2609235e-01
  -7.2234807e-01
  -6.5976522e-01
  -6.9804922e-01
  -6.2832485e-01
  -8.9675176e-01
  -1.1862285e+00
  -7.3671538e-01
  -1.0354437e+00
  -9.1383513e-01
  -9.7948044e-01
  -9.2173586e-01
  -7.7306235e-01
  -7.9621670e-01
  -1.0083966e+00
  -2.3361907e-01
  -8.2724328e-01
  -7.3208899e-01
  -6.6803676e-01
  -8.1630254e-01
  -7.3444439e-01
  -6.7552090e-01
  -1.0076331e+00
  -1.1371863e+00
  -4.7220836e-01
  -1.0706509e+00
  -1.0497263e+00
  -7.3334842e-01
  -8.5813323e-01
  -9.3862342e-01
  -5.8556075e-01
  -1.0344657e+00
  -9.1353157e-01
  -8.2688090e-01
  -8.5754050e-01
  -7.9390992e-01
  -8.4938007e-01
  -1.1273396e+00
  -5.3885743e-01
  -7.6097539e-01
  -1.1674259e+00
  -6.5620816e-01
  -6.4800312e-01
  -9.6703310e-01
  -9.3702140e-01
  -9.0040686e-01
  -1.2017597e+00
  -7.4564029e-01
  -6.7466712e-01
  -6.7681051e-01
  -8.6584817e-01
  -9.2896858e-01
  -6.8635544e-01
  -9.0047801e-01
  -8.0319876e-01
  -5.0569290e-01
  -7.4613721e-01
  -7.3907789e-01
  -9.4990416e-01
  -9.3753397e-01
  -8.1776198e-01
  -7.8086819e-01
  -7.8816241e-01
  -1.1910845e+00
  -8.6809011e-01
  -8.0919443e-01
  -1.3038606e+00
  -8.2694579e-01
  -1.0793295e+00
  -6.4306840e-01
  -7.3533336e-01
  -6.8501442e-01
  -8.1957722e-01
  -7.3047524e-01
  -6.2549746e-01
  -6.5823895e-01
  -7.7463113e-01
  -8.4466213e-01
  -8.7060254e-01
  -1.0280915e+00
  -9.2847686e-01
  -1.9258767e-01
  -3.2093135e-01
  -8.8447135e-01
  -8.3982959e-01
  -1.1275274e+00
  -8.1867000e-01
  -1.0242762e+00
  -7.0643860e-01
  -6.6795130e-01
  -6.9571719e-01
  -7.1977920e-01
  -3.6334896e-01
  -1.0647806e+00
  -5.9433562e-01
  -6.5775169e-01
  -7.4802340e-01
  -8.4961311e-01
  -3.4917696e-01
  -7.2783288e-01
  -1.2646787e+00
  -1.0058695e+00
  -8.5038957e-01
  -1.3382857e+00
  -7.5070905e-01
  -7.8970388e-01
  -6.0238275e-01
  -9.0406834e-01
  -9.3050664e-01
  -7.7612631e-01
  -5.3302788e-01
  -5.9244062e-01
  -8.5308849e-01
  -1.0183902e+00
  -8.9362657e-01
  -6.5563089e-01
  -7.1348454e-01
  -7.3761854e-01
  -1.1205995e+00
  -6.8799797e-01
  -5.6701833e-01
  -8.5470915e-01
  -5.6937617e-01
  -5.7765860e-01
  -9.8248312e-01
  -4.2396553e-01
  -6.9625721e-01
  -6.0603659e-01
  -1.1851533e+00
  -5.9383629e-01
  -6.8578370e-01
  -1.0303542e+00
  -7.2001229e-01
  -6.9682793e-01
  -9.4557475e-01
  -5.6214002e-01
  -7.1770640e-01
  -1.2382193e+00
  -8.7106963e-01
  -7.4023979e-01
  -1.0133798e+00
  -8.8722962e-01
  -6.0444069e-01
  -4.2896813e-01
  -6.9089002e-01
  -6.1445676e-01
  -7.2182041e-01
  -7.3308974e-01
  -5.2316457e-01
  -9.4746228e-01
  -9.0668518e-01
  -6.6785646e-01
  -8.8584258e-01
  -5.7192428e-01
  -6.1576223e-01
  -7.6177939e-01
  -6.0422242e-01
  -4.4170059e-01
  -5.8397693e-01
  -6.7188072e-01
  -6.6487085e-01
  -7.5709248e-01
  -5.0015317e-01
  -7.0608688e-01
  -1.0050151e+00
  -1.2493996e+00
  -8.2869313e-01
  -3.7555749e-01
  -6.5953953e-01
  -1.0697276e+00
  -6.4641225e-01
  -1.0755962e+00
  -8.4542529e-01
  -7.7868597e-01
  -5.5211353e-01
  -5.0977984e-01
  -7.2470654e-01
  -8.1731898e-01
  -6.4182207e-01
  -1.0661795e+00
  -5.4914274e-01
  -2.3582837e-01
  -6.9030758e-01
  -5.6897064e-01
  -1.0609057e+00
  -7.1157199e-01
  -1.0227414e+00
  -1.0578044e+00
  -5.9771343e-01
  -9.9481635e-01
  -9.7234929e-01
  -1.0515479e+00
  -9.4490297e-01
  -7.5780080e-01
  -6.5667346e-01
  -7.1752484e-01
  -6.7794250e-01
  -5.0311975e-01
  -1.1109193e+00
  -9.0286149e-01
  -7.2325552e-01
  -1.0007060e+00
  -8.1188998e-01
  -5.4815519e-01
  -5.1017812e-01
  -9.8966793e-01
  -8.6896951e-01
  -6.4844490e-01
  -2.7701150e-01
  -4.5951654e-01
  -9.8189511e-01
  -1.1179304e+00
  -5.3063383e-01
  -2.8082145e-01
  -8.2082088e-01
  -8.7670839e-01
  -1.1818474e+00
  -8.5354522e-01
  -8.3667848e-01
  -1.0751985e+00
  -9.5620775e-01
  -9.2541845e-01
  -1.7814839e-01
  -6.9673310e-01
  -5.9211830e-01
  -1.0173569e+00
  -1.0045731e+00
  -8.4085610e-01
  -5.3456986e-01
  -5.4147313e-01
  -1.2259104e+00
  -1.0340211e+00
  -5.3412594e-01
  -9.2618849e-01
  -7.2386036e-01
  -8.3112662e-01
  -7.0627886e-01
  -9.6735242e-01
  -1.0001157e+00
  -9.2428204e-01
  -9.7175924e-01
  -8.6005209e-01
  -5.6764312e-01
  -9.9388231e-01
  -5.2226768e-01
  -7.4724179e-01
  -6.3470701e-01
  -8.1218731e-01
  -4.0024820e-01
  -8.2958809e-01
  -6.9528855e-01
  -9.1529199e-01
  -7.5941767e-01
  -5.6381907e-01
  -8.3972158e-01
  -7.2165588e-01
  -7.1239378e-01
  -9.7100056e-01
  -1.0091074e+00
  -4.9596581e-01
  -9.6258877e-01
  -4.3926301e-01
  -9.3613355e-01
  -5.0619996e-01
  -8.4665597e-01
  -3.8177754e-01
  -6.1933315e-01
  -9.7590960e-01
  -6.7919409e-01
  -6.2401747e-01
  -9.6400385e-01
  -9.9480699e-01
  -1.2243818e+00
  -6.6321598e-01
  -6.9063294e-01
  -6.3051875e-01
  -1.0124284e+00
  -1.0118308e+00
  -4.8748520e-01
  -1.3855667e+00
  -1.2344001e+00
  -7.0370734e-01
  -5.0978934e-01
  -5.0190637e-01
  -6.2904860e-01
  -7.8938925e-01
  -7.0330341e-01
  -7.3141141e-01
  -9.1625845e-01
  -3.6741464e-01
  -8.8679351e-01
  -6.0779260e-01
  -5.3597062e-01
  -8.2813016e-01
  -8.0069601e-01
  -9.8097899e-01
   4.5335805e-02
  -7.8761420e-01
  -5.9745671e-01
  -1.1178144e+00
  -5.9438962e-01
  -8.2521314e-01
  -1.0360546e+00
  -9.3698471e-01
  -9.2468087e-01
  -8.4636731e-01
  -7.2385764e-01
  -7.7669658e-01
  -4.6745606e-01
  -2.4445052e-01
  -5.5044822e-01
  -7.3491992e-01
  -1.0980851e+00
  -9.7075200e-01
  -7.4542696e-01
  -7.6004375e-01
  -9.3034795e-01
  -7.7419291e-01
  -7.3282323e-01
  -8.7371757e-01
  -7.8549412e-01
  -6.9778403e-01
  -6.7650658e-01
  -1.0389712e+00
  -8.5953433e-01
  -9.6866412e-01
  -8.6105337e-01
  -4.8460463e-01
  -9.6356938e-01
  -7.8195625e-01
  -5.3485168e-01
  -6.8025273e-01
  -6.7512507e-01
  -9.8578388e-01
  -8.0820729e-01
  -1.0292254e+00
  -8.6271874e-01
  -8.7291968e-01
  -5.6126241e-01
  -5.8503182e-01
  -9.3118241e-01
  -8.8061620e-01
  -6.3780810e-01
  -5.2480902e-01
  -4.8291084e-01
  -1.1145584e+00
  -8.4576511e-01
  -1.1177384e+00
  -7.6375478e-01
  -7.0004115e-01
  -9.2601834e-01
  -9.1370621e-01
  -7.4309199e-01
  -7.7264593e-01


==> Fig-text/score1_no_beta5.txt <==
   2.7159850e-01
   3.2647756e-01
   7.8483176e-01
   6.6076879e-01
   5.2049394e-01
   5.3051289e-01
   8.5141045e-01
   2.1015104e-01
   5.0322269e-01
   7.1880761e-01
   9.9225084e-01
   3.0063681e-01
   5.8331267e-01
   1.0221391e+00
   1.3864277e-02
   1.5352288e+00
   8.7558124e-01
   3.9106821e-01
   1.5117647e-01
   7.2708644e-01
   3.8713950e-01
   3.1151983e-01
   2.4798367e-01
   6.6931963e-01
   4.7136588e-01
   5.8207577e-02
   9.2048766e-02
   6.2571361e-01
   2.2103470e-01
   5.9533754e-01
  -1.6338941e-01
   3.7606967e-01
   5.8331128e-01
   2.2090270e-01
   8.6034906e-02
  -9.7112060e-02
   5.8179880e-01
   2.1766967e-01
   3.9986842e-01
   5.7115565e-01
   4.8857182e-01
   2.7598372e-02
   5.6686231e-01
  -2.6312006e-01
   2.0293932e-01
   7.2954292e-01
   6.4131732e-01
   2.5613611e-01
   7.7852905e-01
   3.1039962e-01
  -1.4657403e-03
   3.2304851e-01
   4.7113913e-01
   1.2016576e-01
   1.0267750e-01
   3.6925270e-01
   3.5506716e-01
   8.3993543e-02
   7.4471119e-01
   4.1248642e-01
   5.2202311e-02
  -1.6339721e-02
   5.5187329e-01
   7.0732010e-01
  -6.0948835e-02
   3.4528185e-01
   8.3888088e-01
   4.2369038e-01
   3.7980092e-01
   4.2994074e-02
   4.1186477e-01
   8.1501442e-01
   3.9371351e-01
   2.2147678e-01
   6.9966399e-01
   3.9876069e-01
   5.8784482e-01
   5.1121273e-01
   6.5159507e-01
   9.1105815e-02
  -4.3509091e-01
   1.1519045e+00
   6.3245806e-01
   6.4615662e-01
   1.9095601e-01
   4.6608981e-01
   3.9564354e-01
   1.7520653e-01
   3.1783344e-01
   1.0774040e-01
   7.8448632e-01
   4.4910798e-01
  -1.0660617e-01
   7.8163720e-01
   7.1782532e-01
   3.8338075e-01
   2.0733336e-02
   3.3935954e-01
   3.5762051e-01
   5.5339832e-01
   2.3598322e-01
   2.3448106e-01
   5.5930619e-01
   1.7297472e-01
   5.1191866e-01
   3.2020345e-01
   6.2824352e-01
   2.9173645e-01
   3.2194476e-01
  -1.1816657e-01
   3.1642519e-01
   1.9979370e-01
   3.2666984e-02
   2.6887279e-01
   4.7933499e-01
   1.6953259e-01
  -1.7268043e-01
   7.1278655e-01
  -2.1078634e-02
   1.0857046e+00
   2.6997149e-01
   3.5486141e-01
  -5.8037808e-03
   5.2260023e-01
   5.3697356e-02
   5.1738372e-01
   3.2315212e-01
   7.8182333e-01
   6.5618973e-01
   2.5450982e-01
   2.0023263e-01
   5.5132984e-01
   8.1658326e-01
   7.3976522e-01
   2.3812343e-01
   2.7698132e-01
   6.8403093e-01
  -3.6795534e-02
   3.5225428e-01
   4.8514884e-01
  -3.2437995e-01
   8.3281627e-01
   1.6027044e-01
   1.3556034e-01
   3.8506070e-01
   3.8964598e-01
   1.5104095e-01
   5.6061666e-02
   1.0930122e-01
   1.0918106e+00
   8.2654762e-01
  -7.9763428e-02
   4.3480261e-01
   2.4026819e-01
  -4.5506310e-01
   1.8556970e-01
   5.8785546e-01
  -4.3232149e-01
   3.9831583e-01
  -1.3425563e-02
   2.8156352e-01
  -3.4310710e-01
   1.0864007e+00
   6.0454890e-01
   7.5572598e-02
   5.7569710e-01
   4.4818058e-01
   6.1207821e-01
   5.2476015e-01
   4.4122950e-01
   7.2747654e-01
   4.0505243e-01
   3.5344558e-01
   5.3664956e-01
  -5.6473105e-01
   6.9278908e-02
  -3.4837093e-01
  -2.0659243e-01
   3.7444971e-01
  -1.4187450e-01
  -3.5243144e-01
   6.9118788e-01
   1.4575747e-02
   1.1535769e+00
  -1.1066302e-01
   5.1614100e-01
  -5.9161913e-01
   4.7868150e-01
   4.5978051e-01
   5.8455240e-01
   1.0454148e+00
   1.9624442e-01
   1.9762823e-01
   9.3737923e-01
  -6.9736089e-02
   3.5043524e-01
   4.2443722e-01
   3.0632491e-01
   7.8109179e-01
  -1.2306522e-01
  -4.2612047e-01
   6.1680595e-01
  -1.0208515e-01
   3.9572925e-01
   1.4192681e-01
   5.8408858e-01
   7.3120320e-01
   3.2170169e-01
   5.7156626e-01
   1.4752035e-01
   1.0424602e-01
   5.4422753e-01
   3.5852360e-01
   5.6631299e-01
   6.5423815e-01
   1.3487701e-01
  -2.4255393e-03
   1.1850824e-01
   4.7718282e-01
   6.6361739e-01
   2.6839242e-01
   7.3971258e-01
   1.5791156e-01
   1.5589307e-01
   9.5050624e-01
   1.6300738e-02
   5.4957428e-01
   1.0465866e+00
   3.1243925e-01
   9.1036026e-01
   5.8274668e-02
   6.2601983e-01
   5.5025479e-01
   8.6560589e-02
   8.1657577e-01
   6.0010819e-01
   2.7779353e-01
  -2.2180165e-01
   3.8554524e-01
   7.8097090e-01
   2.7561191e-01
   1.6876546e-01
   2.6998543e-01
   4.7780717e-01
  -5.3454490e-02
   1.8701240e-01
   8.0157266e-01
   1.0009089e+00
   9.4379158e-01
   7.8041522e-01
   4.4851799e-01
  -1.4937498e-01
   4.9179822e-01
   3.3932649e-01
   4.7851262e-01
   5.8326184e-01
  -3.4090831e-02
   9.6684423e-01
   6.8184689e-01
   3.8302869e-01
   2.3437648e-01
  -3.2432543e-01
   1.7023797e-01
   3.0923860e-01
   3.1414936e-01
   7.4039348e-01
   1.7228101e-01
   3.3771910e-01
   1.0183946e+00
   7.3627107e-01
   5.3170923e-02
   1.2757811e-01
   1.9562871e-01
   6.7339628e-02
   2.4176449e-01
   7.8424194e-01
   1.5225682e-01
  -1.3046192e-01
   4.7563669e-01
   4.3579581e-01
   5.9023840e-02
   7.5485850e-01
   9.5658805e-02
   9.3569604e-01
   2.6131867e-01
   6.2458209e-01
   5.1670851e-01
   3.5451402e-01
  -7.8350768e-02
   8.1116513e-01
   4.6730668e-01
  -1.6197580e-01
   4.0012868e-01
   4.2164919e-01
   5.5826357e-01
   4.0490268e-01
   2.8799339e-01
   2.3848320e-01
   2.0483539e-01
   4.6347697e-01
   4.5473934e-01
   3.7026041e-01
   2.4906588e-01
   8.2351075e-01
   4.5027749e-01
   4.5076477e-01
   4.3588127e-01
   2.6185563e-01
  -1.7384850e-01
   3.8462010e-01
   1.2893993e-01
   3.4276837e-01
  -6.8425715e-02
  -1.0349840e-01
   5.8240135e-01
   6.8745524e-01
   5.0032103e-02
   1.6563480e-01
   1.1627483e-01
   1.1485619e-01
   1.0449708e-01
   8.9690786e-02
   2.8290844e-01
   3.3001841e-01
   5.5553863e-01
   2.9405693e-01
   7.1063199e-01
   4.4472591e-01
   4.6023397e-02
   1.0607590e-01
   4.8454243e-01
   8.0559862e-01
   1.6467778e-01
   3.7382842e-01
   1.5320710e-01
   4.0997773e-02
  -1.3875901e-01
   9.7763638e-03
   5.0954189e-01
  -7.9028693e-02
   5.2870121e-01
   1.5479875e-02
   2.0761423e-01
   8.3796011e-01
   5.7137539e-02
   6.5854799e-01
   2.8114065e-01
   2.6349187e-01
   5.4295152e-01
   2.8411863e-01
   4.7270923e-01
   1.5534955e-01
   2.9440754e-01
   6.7029852e-02
   7.8534866e-01
   5.4087940e-01
   4.7040717e-01
   2.7606736e-01
   7.2856255e-01
   3.6350476e-01
   6.7563173e-01
   5.8845350e-01
  -3.5474629e-01
   1.0771015e+00
  -4.0309522e-02
   7.6508510e-01
   1.7909969e-01
  -1.8457801e-02
   3.0101307e-01
  -3.7140742e-02
  -1.5660589e-01
   4.0368488e-01
   5.0827345e-01
   1.0247837e+00
   1.0577099e+00
   2.9966869e-01
   2.7246034e-01
   1.3765318e-01
   2.7373683e-02
   5.4145045e-01
   6.3592024e-01
   1.5929609e-01
   7.3314178e-01
   6.2874182e-01
   5.4851800e-01
   1.7243443e-01
   5.7768976e-01
   5.5073715e-01
   5.2724352e-01
   3.4658451e-01
   7.9990512e-02
   8.2455606e-01
  -1.2398286e-01
   1.0687414e+00
   7.4264319e-01
  -1.5604074e-01
   4.4669672e-01
   5.9087832e-01
   6.8017784e-01
   4.3118524e-01
   1.1731372e-02
   3.2509397e-01
   1.5703022e-01
   6.8115993e-01
   5.7042431e-01
   4.6941750e-01
   1.1343659e-01
   1.0797041e+00
   8.2661317e-01
   1.0161054e+00
   2.6147271e-01
   4.5106323e-01
  -1.0976846e-01
   4.8700713e-01
   5.6594655e-01
   1.1057975e-01
   1.2886353e-02
   3.6558908e-01
   3.8734118e-01
   8.7806504e-02
   7.4594288e-01
   3.2373774e-01
   2.8738186e-01
   9.9926118e-01
   3.1410946e-01
   1.3845589e-01
   4.0551298e-01
  -4.8168465e-02
   2.0867675e-01
   3.5687758e-01
   5.3816537e-01
   5.9928717e-01
   2.2403090e-01
   6.2081630e-01
   7.5630645e-01
   5.0899659e-01
   4.6163702e-01
   8.0819553e-01
  -1.9797045e-01
   2.3657211e-01
   2.2701883e-03
   7.3224500e-01
   5.1235622e-01
   3.4705036e-01
   5.4971208e-01
   6.0310270e-01
   3.5154903e-01
   6.0631177e-01
   2.7193625e-01
   4.4743598e-01
   7.4347594e-01
   2.8964778e-01
   1.1679832e-01
  -4.1576930e-02
   1.4746207e-01
  -1.6509439e-01
   4.8396860e-01
  -4.4926999e-01
   3.2476134e-01
   2.5729961e-01
   5.8071437e-01
   5.1382909e-01
   7.9410463e-02
   8.1427784e-01
   1.9977399e-01
   8.9110219e-02
   3.8536813e-01
   9.7856134e-01
   7.4765713e-01
   6.2730946e-01
   3.4131099e-01
   7.3559679e-01
   3.8803020e-02
   3.2387831e-01
   3.3881134e-01
   9.5217085e-01
   1.8339923e-01
   2.4945596e-01
   8.4179072e-01
  -2.2300048e-01
   1.1347392e-01
  -5.0530760e-02
   4.4712779e-01
  -2.3299231e-02
   1.1976439e-01
   3.2261748e-01
   8.3387032e-01
   2.9269147e-01
   5.6176754e-01
   6.7903724e-01
   8.5227996e-01
   6.7149101e-01
   6.2426066e-02
   9.8003416e-01
   6.0040914e-01
   2.7906570e-01
   3.5784981e-01
   1.6355936e-01
   3.0877208e-01
   3.6403466e-01
   1.5249271e-01
   7.4049698e-01
   7.9285483e-03
   1.9929704e-02
  -5.3570125e-02
   5.2931678e-01
   8.9540338e-01
  -4.0323776e-01
   4.5734157e-01
   7.6709464e-01
   6.4221456e-01
   7.1891193e-01
   3.7698639e-01
  -2.0145432e-01
   5.8679424e-01
  -7.4356722e-02
   3.5894856e-01
   3.2075451e-01
   4.0408287e-01
   4.0669061e-01
   3.9440785e-01
   8.5863830e-01
   5.0638013e-01
   7.8321150e-01
   6.2741496e-01
   4.7407298e-01
   6.9148847e-01
   1.2179146e+00
   3.9952837e-01
   9.8300782e-01
   2.6260927e-01
   2.3634721e-01
   4.6015845e-01
   2.3545735e-01
  -5.7712088e-02
   3.6978157e-01
   2.2206778e-01
   1.3637139e-01
   2.7136751e-01
   9.4429740e-02
   2.9237157e-02
   1.1286240e+00
   6.7562687e-01
   9.0907109e-01
   7.9059493e-02
   3.5139614e-02
  -9.2631283e-03
   2.1866591e-01
  -1.6615797e-01
   5.3247695e-01
   8.7869535e-01
   4.4405162e-01
   6.8638747e-01
   4.1782600e-01
   6.4053852e-01
   1.5769688e-01
  -4.0205696e-03
   2.5843125e-01
   4.8295834e-01
   4.7540911e-01
   1.1133683e+00
   9.6406525e-01
   4.9563291e-01
   6.5688621e-01
   1.3934363e-01
  -4.6508809e-01
   2.7416670e-02
   3.4181677e-01
   2.8061755e-01
   4.6809922e-01
   2.2469536e-01
   3.2663263e-01
   5.7809285e-01
   6.6283711e-01
   2.3782226e-01
   1.5629422e-01
   3.8679035e-01
   7.2020542e-01
   2.2865011e-01
   1.1747410e-01
   4.3840579e-01
   3.0242994e-01
   7.6304466e-01
   2.9865646e-01
   5.7629633e-01
   4.5714941e-01
   3.2865550e-01
   1.8154707e-01
  -4.2233134e-02
  -3.8358678e-01
  -2.6814342e-01
   3.5922499e-01
   7.6049942e-01
   3.7278129e-01
   6.1180071e-01
   6.7394678e-01
   1.2518676e+00
   1.4399030e-01
   2.9046316e-01
   3.0935895e-01
   2.1865728e-01
   5.0577997e-01
   3.5995309e-01
   2.6883103e-01
   1.0663814e+00
   3.8171341e-01
   5.5389074e-01
   4.3763276e-01
   2.1096050e-01
   5.8988587e-01
   7.6215000e-01
   6.4772292e-01
   5.0948653e-01
   1.9288950e-01
   4.7390123e-01
   4.0235445e-01
   1.4582311e-01
  -1.3584296e-02
   5.7594337e-01
   7.7502903e-02
   1.0621437e-01
   4.3657732e-01
   5.0723340e-01
   3.3788612e-01
   3.2076276e-01
   3.3207966e-01
   3.0792756e-01
   1.7238248e-01
  -2.2456863e-01
   6.5850904e-01
   5.2708432e-02
   7.9000879e-01
   4.7112762e-01
   9.1250189e-01
   6.2382983e-01
   1.1353740e+00
   4.2057881e-01
   2.0339359e-01
  -3.1404033e-01
   5.0510094e-01
   3.7924207e-01
   5.1788780e-01
   6.6282132e-01
   9.8002734e-01
   4.9867636e-01
  -1.0159611e-01
   7.1297591e-01
  -1.8919131e-03
   7.6634884e-01
   3.5819009e-01
   3.3815292e-01
   5.4356409e-01
   8.4275719e-01
   1.1148113e-01
   8.2684782e-01
   3.2385750e-01
  -5.7050386e-02
   7.9484519e-01
   1.1656235e-01
   4.9725075e-01
   4.9997706e-01
   1.4587615e-01
  -2.5841410e-01
   6.2220122e-01
   1.2960439e-01
  -3.5600049e-01
   2.8025367e-01
   2.2257161e-01
   2.6256216e-01
   4.2186453e-02
   4.5956973e-01
   7.1117170e-01
   5.2553795e-01
   9.1334948e-02
   2.5851653e-01
   3.4666311e-01
   6.8548758e-01
   3.7485947e-01
  -1.2707310e-01
  -2.8702993e-02
   1.7164309e-01
   2.5368939e-01
   6.1001881e-01
  -1.3872735e-01
  -2.8793338e-01
   3.4203874e-02
   2.3718279e-01
   3.0100778e-01
   4.0058758e-01
   6.6589897e-02
   5.7669135e-01
   5.6223719e-01
   8.1174635e-01
   1.0534416e+00
   3.0932048e-02
   2.8284922e-01
   6.3796541e-01
   4.1828614e-01
   9.4500840e-01
   6.6166943e-01
  -1.7822301e-02
   4.3782236e-01
  -4.8335862e-02
  -3.1495578e-02
   3.0891488e-01
   9.0699397e-01
   1.3277686e-01
   2.6339262e-01
  -1.6248518e-01
   4.6978442e-01
   7.3496990e-01
   7.0440413e-01
   5.4886016e-01
  -3.2007550e-02
   2.2379402e-01
   2.7365207e-01
   3.9941788e-01
  -4.7865148e-01
  -2.0287960e-01
   2.6746644e-01
   3.2238113e-01
   6.4078519e-01
   9.8927494e-01
   2.5685322e-01
   1.1100083e+00
   2.1112817e-01
   5.4121719e-01
   7.1938549e-01
   3.6034988e-02
   1.0182796e-01
   2.5972020e-01
   4.9613423e-01
   7.9967681e-02
   3.8948060e-01
   6.2688797e-01
   6.9651843e-01
   7.4130680e-01
   1.8625184e-02
   9.3733152e-01
   8.5699605e-01
   9.2465286e-01
  -8.8365543e-02
   5.8404951e-01
   5.8311353e-01
   2.4398579e-01
   2.0017544e-02
   6.6026078e-01
   1.0260219e+00
   1.8091166e-01
   4.2673565e-01
   2.4467208e-01
   4.1334083e-01
   5.6026443e-01
   4.8657676e-01
   1.6088962e-01
   9.7920181e-01
   6.0345004e-01
  -9.0194430e-02
   1.1643260e-01
   3.8430033e-01
   4.2313949e-01
   3.5314781e-04
   1.1072930e-01
   7.0318814e-01
   3.3413331e-01
   3.9665912e-01
  -2.6384057e-01
   8.8942550e-01
  -2.0914698e-02
   2.9597928e-01
   3.9323344e-01
   8.5002029e-01
   5.7238464e-01
   9.8811335e-01
   5.8343489e-01
   2.1789197e-01
   5.4162899e-02
   4.8931467e-01
   6.4527741e-01
   6.5809225e-01
   2.4283357e-01
   8.6974656e-02
   4.2717817e-01
   4.2217632e-01
  -1.4830518e-01
   6.3526748e-01
   1.4865557e-02
  -2.4869882e-01
   3.9500400e-01
   1.5322059e-01
   7.7851001e-01
   6.5002743e-01
   4.6510210e-01
  -2.1241045e-01
   1.0790938e+00
  -1.6974858e-01
   4.4464682e-01
   5.6057334e-01
   5.7719044e-02
   5.3204944e-01
   6.1604802e-01
   2.4526445e-01
   1.4770261e-01
   1.7007038e-01
   8.2319342e-02
   2.8816282e-01
   1.1478059e-01
   3.6581362e-01
  -4.8945048e-02
   2.0316043e-01
   5.6052669e-01
   1.7111147e-01
   5.1232846e-01
   1.7867439e-01
   6.9897305e-01
   5.1698649e-01
   3.9862812e-01
  -1.2641013e-01
  -7.6037169e-02
   2.2936934e-01
  -3.0597865e-02
   1.0377606e+00
  -6.1648103e-02
   3.0026076e-01
   6.7470076e-01
   1.1184065e-01
   3.7414070e-01
   4.7766055e-01
   1.2561815e-01
   4.9238738e-01
   7.9515621e-01
   9.1147840e-01
   2.3821104e-01
   3.0663007e-01
   5.5195191e-01
   9.0658174e-01
   5.7647410e-01
  -1.6826578e-01
   4.4369175e-01
   2.7428338e-01
   7.7018522e-01
   1.0548130e+00
   7.1917225e-01
   1.3255629e+00
  -3.0608674e-01
   3.4624448e-01
   7.4063973e-02
   1.9771844e-01
   5.4156825e-01
   9.8181029e-01
   1.0069652e+00
   4.8616390e-01
  -2.7792603e-02
   2.4366871e-01
   1.6893405e-01
   3.6713445e-01
   6.4657346e-01
  -1.8167938e-01
   4.8992045e-01
   1.1698819e-01
   2.6918107e-01
   2.0972518e-01
   9.1417961e-02
   5.4597337e-01
   1.4911088e-01
   1.8011442e-01
   1.2103010e-01
   3.4614229e-01
   6.4645925e-01
   9.3574040e-02
   7.4379333e-01
  -1.8630747e-03
   3.1791797e-01
   1.9879156e-02
   5.6397389e-01
   6.7692225e-01
   6.9931905e-01
   6.4134587e-01
   3.4485131e-01
   2.6090663e-01
   1.0062888e+00
   1.6563415e-01
   5.6599943e-01
  -1.3728766e-01
   2.4079760e-01
   2.0403300e-01
   1.6184792e-01
   4.2684324e-02
   4.7558303e-01
   4.3814217e-01
   4.2054395e-01
   6.2717831e-01
   9.6666494e-01
   5.7296365e-01
   6.9984530e-01
   3.2578954e-01
   7.5462425e-01
   3.5440110e-01
   6.9786397e-01
   1.4953031e-01
  -4.1255741e-01
   5.2432078e-02
   5.4872065e-01
   4.9797299e-01
   7.8503507e-01
   3.2233186e-01
   4.9525314e-01
   3.6412541e-01
   4.3519011e-01
   2.1099032e-01
   9.2166548e-01
   3.2264285e-01
   8.8819068e-01
   5.5187227e-01
   6.2565212e-01
   8.0204127e-01
  -3.1579515e-01
   4.4972681e-01
   6.3178485e-01
   5.1728777e-02
   4.0753868e-01
   4.4835876e-01
   6.1115712e-01
   8.0268929e-01
   1.7312313e-01
   1.0342334e+00
   6.9514278e-02
   9.3577994e-01
   3.1805311e-01
   5.4162948e-01
  -7.4097343e-02
   9.5235419e-01
  -6.5869231e-02
   3.7031647e-03
   6.0062596e-01
   1.1941372e-01
   2.9131116e-01
   5.1593167e-01
   4.0573110e-01
   5.1155192e-01
   4.9655467e-01
   4.1130254e-01
   4.3234681e-01
   3.8969292e-01
   2.7262687e-02
  -3.3255335e-02
   2.5853651e-01
   4.1853506e-01
   7.5746422e-01
   2.0370662e-01
   7.8099069e-03
  -1.1703921e-01
   6.7227515e-01
   5.1556393e-01
   4.3482431e-01
  -1.4041733e-01
  -1.2048304e-01
   7.1883695e-01
   2.6137681e-01
   3.4340104e-01
   2.5239350e-02
   1.8752166e-01
   4.6910548e-01
   4.8510736e-01
   8.3081496e-02
   1.0766505e-01
   8.8996794e-01
  -9.0915504e-02
   3.8712179e-01
   4.9073587e-01
   1.9243276e-01
   1.2582569e+00
   8.1294836e-02
   4.3372551e-01
   6.4922575e-01
   8.1552681e-02
   8.8351386e-02
   2.6232619e-01
   1.8237457e-01
   5.2964997e-01
   4.1843321e-02
   9.7820107e-01
   8.6774471e-01
   9.5645986e-01
  -1.7956287e-01
  -5.7060900e-02
   5.5455129e-01
   5.9585057e-01
   1.7190543e-01
  -5.9886600e-02
   4.2041367e-01
   4.4656497e-01
   2.6615149e-01
   4.5219143e-01
   5.4374867e-01
   5.4542855e-01
   1.9068268e-01
   2.6600296e-01
   2.5283083e-01
   2.2591832e-01


==> Fig-text/score1_o_beta0.txt <==
   1.4414965e-01
  -5.0612416e-01
  -5.8567314e-01
  -9.1801765e-01
   3.0545884e-01
   4.8484431e-01
   2.8530290e-01
   1.3398765e-01
   9.4241908e-02
   2.2044206e-01
   6.8871579e-02
  -3.0702160e-02
  -1.9601759e-01
  -2.2715131e-01
  -1.2999869e+00
  -2.0663776e-01
  -2.7449780e-01
  -1.8209972e-01
   2.1829855e-01
   1.0146205e-01
  -4.6161444e-01
  -6.9774394e-01
   8.4638632e-01
  -5.7250443e-01
   2.1286406e-01
   1.7289710e-01
  -5.5053043e-01
  -5.6068478e-01
  -3.8112942e-01
  -2.5676659e-02
   3.0045248e-01
   3.8956160e-01
  -7.7563750e-02
   3.2680755e-01
  -8.4151879e-01
   3.4449192e-01
   2.2257891e-01
  -4.3533031e-01
  -6.5051621e-01
   1.3496351e-02
  -2.7565864e-01
  -2.8627067e-01
  -5.8306595e-02
   3.7104214e-02
  -3.4678088e-01
  -6.8427736e-01
  -8.5511019e-01
   4.2741561e-01
   9.3246374e-03
  -4.7257587e-01
  -5.8043538e-01
   2.3239579e-01
   6.1379520e-01
  -9.0579663e-01
  -2.4751138e-01
   3.4538727e-01
  -1.0278120e-01
   2.3402765e-01
   8.7082665e-01
  -1.3248249e+00
   1.6317219e-01
   3.1953449e-01
  -7.6170909e-01
  -2.5947801e-01
   1.5835408e-01
  -7.9770712e-01
  -5.5590022e-01
  -3.1701333e-01
   1.5082507e-01
   4.5392084e-01
  -7.2742103e-01
  -1.7300416e-01
  -1.7542040e-01
  -5.3244581e-01
   4.1572317e-01
  -1.2859651e-01
   1.0724694e-01
  -2.6829926e-01
  -7.2105687e-01
   7.9079183e-01
   4.2070075e-01
  -4.3247085e-01
  -1.4699546e-01
  -5.6435572e-01
   3.9387844e-01
   7.2861810e-01
  -3.7237542e-01
   3.1960192e-01
  -1.5380180e-02
  -4.5107293e-01
  -2.1840139e-01
  -4.6000267e-01
  -4.5750380e-01
  -3.0489468e-01
  -5.0007699e-01
  -1.8136136e-01
  -1.3773428e+00
  -2.7380101e-01
  -2.8831862e-01
  -6.1193767e-01
  -4.7044160e-01
  -4.1357799e-01
  -6.1177385e-01
  -8.0947527e-01
  -8.9691274e-01
  -1.4219906e-01
   7.1921322e-02
  -2.7142876e-01
   2.0840375e-01
   1.6789933e-01
  -3.2948145e-01
  -4.8678324e-01
   1.5255561e-01
  -8.6521610e-01
  -8.8737081e-01
   4.0786036e-02
  -1.2206613e+00
  -3.2152044e-01
   1.3409033e-01
  -7.2431772e-01
  -2.5382293e-01
  -1.7139042e-01
   9.9960365e-02
   3.7453255e-01
  -2.9633078e-01
  -8.6705982e-01
  -3.2874560e-01
  -1.7842025e+00
   6.0050014e-01
  -2.6615185e-01
  -5.7775597e-01
  -5.9780546e-01
   3.9799587e-02
   9.7554380e-01
   1.8274371e-01
   1.7405425e-02
  -8.9132504e-01
  -1.4060326e+00
  -6.7665711e-01
   6.1431804e-01
  -2.1380124e-01
  -2.6209937e-01
   3.1449171e-01
   1.0318633e-01
  -9.0991590e-01
  -2.1607377e-01
   5.2991751e-01
  -9.9720401e-01
   3.2644113e-03
   5.5461916e-01
  -6.2384427e-01
  -2.4276977e-01
   1.3586066e-01
   3.3420091e-01
   6.2118835e-01
   1.1234791e-01
  -7.4281996e-02
  -6.5787160e-02
   7.3256319e-01
  -2.2638750e-01
   9.2746047e-02
  -7.0415619e-02
  -2.0467494e-01
  -6.5102787e-01
  -7.5829806e-01
   1.5548229e-02
  -8.0477785e-02
  -8.0181775e-01
   5.6087325e-01
   7.7882814e-01
  -1.6623317e-01
   8.7766464e-01
  -5.6256697e-01
  -9.0452696e-01
  -6.9595850e-02
  -2.3785589e-01
  -6.8438779e-01
   1.2257850e-01
  -1.0944141e-01
  -3.6779842e-02
  -6.9217537e-02
  -5.1972964e-01
  -9.9237701e-01
  -3.9981995e-01
  -4.8706553e-01
  -3.8975629e-01
  -4.4896231e-01
  -5.9183961e-01
   4.7943006e-01
   4.6408145e-01
  -5.3891950e-01
  -5.4654027e-01
  -4.6277084e-01
   6.5378199e-01
   2.0320950e-01
  -3.3782598e-01
  -3.6805528e-01
  -5.1668097e-01
  -3.7010777e-01
   5.3295523e-02
   2.4004467e-01
  -6.9023274e-01
  -5.7996037e-01
  -2.3200363e-01
   9.9926936e-02
   6.1644529e-01
  -5.2890876e-01
   3.5388111e-02
   5.4979326e-02
   4.6106018e-01
   6.3911910e-01
  -4.7521860e-01
  -2.2403592e-01
  -2.0151066e-01
  -3.3280723e-01
  -1.0887068e-01
  -9.1016586e-01
  -2.0781397e-03
  -2.8822802e-02
  -4.2730892e-01
  -2.0000461e-01
  -6.4796154e-02
  -3.3462035e-01
   2.2582612e-02
   2.7760051e-01
   4.4426371e-01
   7.2437470e-01
  -7.6051936e-01
   3.1720411e-01
   3.9470056e-01
  -1.7357179e-01
  -5.5549950e-02
   6.5192287e-02
   3.6603212e-03
   7.0424366e-01
   6.7215717e-01
  -6.8008139e-02
  -2.6796548e-01
  -3.2533931e-01
   1.4355885e-01
  -1.3331068e-01
  -1.6365849e-01
   9.3989017e-02
  -6.5017585e-02
  -2.2447494e-01
   1.3473255e-01
  -4.6158796e-01
  -1.5796379e+00
  -5.4495032e-02
  -6.9421584e-01
  -3.8577898e-01
  -1.0219013e+00
   3.0861538e-01
   7.0291321e-02
  -6.5081439e-01
  -1.0431235e-01
  -6.7817349e-01
   1.3087800e-01
  -8.4579229e-01
  -8.5220081e-01
  -3.3238095e-01
  -9.4575449e-01
  -6.1566292e-01
  -4.5509212e-01
   4.4069322e-01
  -1.1201834e+00
  -1.6930348e-01
  -1.7778117e-01
   2.7566973e-01
  -6.9066626e-01
   2.7012004e-02
  -3.7940477e-01
   3.2601479e-01
  -3.5635639e-01
  -2.8494263e-01
   1.4443070e-01
  -1.8636251e-01
  -8.1399516e-01
   3.4605407e-01
   4.1929658e-01
  -2.3691321e-01
  -5.3024609e-02
  -7.7474811e-01
  -1.7463312e-01
   7.2021040e-01
  -4.7632610e-01
   2.1895390e-01
  -1.1541399e-01
  -5.1691563e-01
   5.5122060e-02
   1.8573382e-01
   1.3287351e+00
  -6.8880602e-01
  -9.3585034e-01
  -2.6596477e-01
   1.7449323e-01
  -3.5347670e-01
  -9.0314325e-01
   1.4568581e-01
  -4.8655436e-01
   1.2371108e-01
   6.4047495e-01
   6.6431303e-02
  -1.6592995e-01
  -6.6973078e-01
   4.4081230e-01
  -5.1067833e-02
  -3.5133269e-01
  -1.4838658e+00
  -3.1115163e-01
  -3.9886820e-01
  -4.2222695e-01
  -1.0257354e+00
  -3.4619565e-01
  -5.1345722e-01
  -1.0209964e+00
  -7.6667143e-01
  -2.8233725e-02
  -3.0611873e-01
  -1.1293512e+00
  -9.5884701e-01
  -9.3640780e-02
   3.3618893e-01
   3.8452732e-01
   1.1608786e-01
  -2.5485678e-01
   7.4080809e-02
  -2.3662956e-01
   1.1985047e-01
  -1.1381272e-01
  -9.7434448e-01
  -2.4347666e-01
  -2.2323777e-02
   7.4019534e-01
   7.1346012e-01
  -7.6717209e-02
  -8.1395557e-02
   2.7957527e-01
  -3.1795144e-01
   4.0527493e-01
  -2.8080629e-01
   6.0118759e-02
  -7.9891091e-02
   5.7580046e-02
  -9.5542535e-01
   3.5071594e-01
  -3.9020946e-01
   3.2367061e-01
   3.5065799e-01
   4.8293810e-01
   3.9336147e-01
   9.0385736e-01
  -1.9579077e-01
  -9.6415859e-02
  -1.0632095e+00
   7.8321717e-03
  -5.4340492e-02
   8.5357214e-01
  -2.7560188e-01
  -7.5069687e-01
  -3.6651737e-01
  -2.8107256e-01
  -1.0491247e-01
  -3.0870187e-01
  -3.0025120e-01
  -2.1699427e-01
  -7.3419624e-01
  -4.2106679e-01
  -3.6350968e-01
  -3.6020183e-01
   1.6840032e-01
  -7.0528741e-01
  -3.2563537e-01
  -2.0540210e-02
  -7.7803149e-01
  -1.9158568e-01
  -2.3269005e-01
   1.4305305e-01
  -9.2237849e-02
  -4.6895845e-01
  -2.1572879e-01
   2.8148486e-02
  -4.7198026e-01
  -6.7505373e-01
   3.2123598e-01
  -4.0304823e-01
  -2.6415442e-01
  -3.7068521e-01
   8.3935924e-01
  -1.7146406e-01
   1.3228523e-01
  -3.3641635e-01
  -1.3485586e+00
   5.6982081e-01
  -1.4340173e-01
   3.3321920e-01
  -2.2907057e-01
   2.8355568e-01
  -4.3394190e-01
   2.9643890e-01
   7.5203073e-02
   3.4757082e-02
   6.8664682e-02
  -2.2622044e-01
   4.4754323e-01
  -6.8424699e-01
   5.5734863e-01
  -2.4075995e-01
  -3.2196322e-01
  -5.5021198e-01
  -4.1293861e-01
  -1.1715268e+00
   5.9293099e-01
   1.0033262e+00
   1.5555897e-01
   1.0519494e-01
  -5.0260359e-01
   2.1027910e-01
   2.0003086e-01
  -6.8793229e-01
  -4.4483452e-02
   1.8066381e-01
  -7.7060346e-03
  -7.2380955e-01
  -6.1570152e-01
   9.9083294e-01
  -3.9719145e-01
  -8.6884534e-01
  -7.4404991e-02
   3.8650012e-01
  -3.6883955e-01
  -6.4098392e-01
   3.3855063e-02
   5.2936196e-01
  -7.9078685e-01
   5.6561631e-01
   4.7163980e-01
   1.7509026e-01
   2.8083930e-01
  -8.0405839e-01
   2.5011768e-01
   2.3140609e-01
  -5.6385105e-02
  -9.8740252e-02
  -4.3344473e-01
  -5.6130607e-01
   1.3008541e+00
  -2.3911228e-01
  -9.8541074e-01
   6.1245833e-01
   3.6567989e-01
  -5.4314945e-01
  -1.5248875e-05
   5.1040825e-01
  -4.3936241e-01
   6.6912993e-01
  -7.0759171e-01
   2.2138598e-01
   6.6829603e-02
  -1.1198065e-01
  -2.9911744e-01
  -2.0621115e-01
  -1.0564062e+00
  -6.5513680e-02
   2.2176178e-01
  -2.6730852e-01
  -2.6242378e-01
   1.0752300e-01
  -2.5122590e-01
  -1.5511873e-01
   3.9398625e-01
  -7.7685604e-01
   1.8729955e-01
  -1.7896434e-01
  -6.7948349e-01
  -4.2751228e-01
  -4.3127462e-01
  -8.2428279e-01
   1.2851302e-01
   3.3743677e-01
  -1.4751286e-01
   9.3033700e-01
  -1.2800896e-01
  -2.4457841e-01
   6.4381127e-02
   1.8306998e-01
   4.5588459e-02
   7.2970736e-02
   3.0931989e-01
  -1.7326527e-01
  -9.9267095e-01
  -7.4680010e-01
  -1.0116442e+00
  -5.2024084e-01
   2.7740813e-02
   2.2514306e-01
  -6.9546667e-01
   4.6335267e-01
  -3.1041903e-01
  -1.8829103e-02
   6.2799100e-01
  -7.6835140e-01
  -8.6378026e-01
  -7.5599443e-01
   1.9295917e-02
  -5.1393613e-01
  -7.6403445e-01
  -4.1903444e-04
   2.8026394e-01
   5.7358100e-01
   4.4805692e-02
   3.8816543e-01
  -4.5191832e-01
  -1.2037414e+00
   2.2510697e-01
   1.7615961e-01
  -8.4941826e-01
  -5.6335219e-01
   5.5738427e-01
  -3.7309010e-01
   6.7159174e-01
  -4.3134909e-01
  -2.1325413e-01
  -6.5367546e-01
  -5.1594041e-01
  -2.7306384e-01
   9.9622699e-01
  -7.4095660e-01
  -8.2819655e-03
   3.7061084e-01
  -5.8292122e-01
  -1.3955002e-03
  -8.1270097e-01
   1.8693269e-01
   4.3043501e-01
  -9.4290469e-01
  -9.2124510e-03
  -2.0642884e-01
   4.5010112e-01
   8.2560169e-02
  -6.5887512e-01
   7.1097185e-01
  -8.6761686e-01
   1.8181434e-01
   3.8989932e-01
   4.0217926e-01
   3.0788708e-01
   6.9732323e-01
   8.4330940e-01
   3.7654016e-02
  -1.8978173e-01
  -6.8594132e-01
   2.4639140e-01
   1.7901350e-01
   4.8712211e-01
  -4.8397199e-01
  -2.4605663e-01
  -4.6854957e-02
  -2.7338060e-01
  -4.1842407e-01
   7.9974170e-01
  -1.8745014e-01
  -8.5347428e-01
  -3.4271214e-01
   4.8605861e-01
   4.2160161e-02
   2.3125968e-01
  -2.7417670e-02
   1.2586032e-01
   8.4466636e-01
  -5.6243746e-01
  -1.2413138e-01
   2.7882468e-01
  -2.0036370e-01
   6.8012276e-01
  -2.7751061e-01
   1.5551722e-01
  -7.7745589e-01
   3.1178620e-01
   5.0153466e-01
   1.1477453e-01
   3.3598426e-01
   7.4635238e-01
  -5.2540764e-02
   3.0253731e-02
   1.2627940e-01
  -1.1869869e-01
  -3.1710307e-01
  -1.0188883e-01
  -4.4685595e-01
  -2.5698237e-01
   5.3466341e-01
  -3.2325156e-01
  -4.2789940e-01
   2.7526688e-01
  -2.5325069e-01
  -1.4750294e+00
   1.0389198e+00
  -1.8534431e+00
   6.3223806e-02
   3.2918640e-01
   3.5330923e-01
  -4.3084859e-01
   1.6653494e-01
   1.4893301e-01
   1.9258117e-01
  -1.6480253e-01
   6.0839712e-01
  -3.4793203e-01
  -8.9816974e-01
  -6.2215790e-01
  -4.8597047e-01
   5.1782912e-02
   7.2986842e-01
   6.1487823e-01
   1.9124209e-01
  -3.3052303e-01
  -2.3427261e-01
   2.4125842e-01
  -7.6528271e-01
  -2.1393266e-01
  -6.9138613e-01
   3.5704381e-02
  -2.0157547e-01
  -5.1248326e-01
   4.8164514e-01
  -6.7851546e-01
  -1.4647826e-02
  -8.5706462e-02
  -5.2693866e-02
  -7.3268368e-01
  -6.8844584e-01
   9.7403828e-01
  -4.6801231e-01
   1.8925600e-01
   4.5974979e-01
   1.5980347e-01
  -7.0348063e-01
  -1.6153625e-01
  -4.7162533e-01
   4.3421922e-01
  -3.6405668e-01
   4.5315500e-01
  -1.7775300e-01
  -9.9224641e-01
  -5.5148503e-01
  -2.5355130e-02
   3.7684779e-02
   1.7544996e-01
   2.2543814e-01
  -2.4039095e-01
   6.4736110e-01
  -7.7705124e-01
  -2.5018933e-01
  -7.4965121e-01
  -1.8769859e-01
   4.5850130e-01
  -7.6150067e-01
  -7.0419527e-01
  -5.2774579e-01
  -1.0282698e-01
   7.1591545e-01
   2.7303557e-01
  -2.6187118e-01
  -1.4561531e-02
  -6.1495983e-01
   3.0778249e-01
  -4.8428476e-01
  -3.6386062e-01
  -5.4174006e-01
   2.6278248e-01
   3.3254746e-01
   1.2934888e-01
  -2.2048514e-01
   5.0676277e-01
  -2.3821459e-01
  -1.5538399e-01
   8.0319497e-01
   7.4695975e-01
  -1.0375382e+00
  -8.6239275e-03
  -9.0137158e-02
  -5.4156707e-01
   6.6372346e-01
   5.8884689e-01
  -5.0040885e-01
   1.1436871e-01
  -1.2454424e-02
  -1.1055178e+00
  -1.1706572e+00
  -5.2981293e-02
  -3.3100796e-01
   3.6623403e-01
   7.3483277e-01
   9.1242680e-01
  -1.0892516e+00
  -5.2175169e-01
  -1.0471932e-01
  -6.7423413e-01
   2.9570851e-01
  -4.0984669e-01
  -4.4750306e-01
  -5.6745307e-01
   3.5787714e-01
   6.8001196e-02
  -7.8682714e-01
   6.5792207e-01
  -1.0335695e-01
   2.2415090e-01
  -7.4252834e-01
  -3.0001432e-01
   2.6428231e-01
   1.1519277e+00
  -4.9547896e-01
  -4.1288533e-01
   2.7378530e-01
  -5.9699938e-01
  -3.9000584e-01
  -5.9785435e-01
   3.0386542e-01
   4.4020000e-01
   4.2189985e-02
  -1.6808159e-01
  -8.7403333e-01
  -3.2814605e-01
  -6.0815264e-02
  -7.4845007e-01
   6.7986804e-02
   1.6481823e-01
  -4.3862926e-01
  -1.3259443e+00
   5.8956397e-01
  -6.3111008e-01
  -2.5897053e-01
   3.9653253e-01
   1.5854053e-01
  -8.1281187e-01
  -7.6986338e-01
   6.3754407e-02
  -3.4001596e-02
  -3.0678080e-01
   2.2240881e-01
  -6.3373928e-02
  -4.7586522e-01
  -3.4247244e-01
   4.4497867e-01
  -2.2616454e-01
  -5.6609271e-01
  -3.5924716e-02
  -2.1046098e-01
  -3.9018685e-01
  -7.1303650e-01
  -1.0879662e+00
  -3.7179057e-01
  -4.7780442e-01
  -1.0066404e+00
   4.7252962e-02
   4.5396749e-01
  -5.8067902e-02
  -1.4365061e-01
  -3.5486682e-01
  -3.6332514e-01
   7.0280269e-01
   1.4420044e-01
   3.4327742e-01
  -1.3095919e+00
  -7.4302794e-01
  -8.9989252e-01
   1.2693366e+00
   4.2169914e-01
  -1.8218255e-01
  -1.1869378e+00
  -9.2757090e-01
   4.4251987e-02
  -8.8182906e-01
   3.3377096e-02
  -1.3567303e-01
   9.1779884e-01
  -3.1426434e-01
   3.2129605e-01
   4.8356891e-01
  -1.2212001e-03
  -7.4922857e-02
   2.6253139e-02
   1.4395336e-01
   8.8734493e-01
   1.2589272e+00
  -7.5603554e-01
  -5.1897737e-01
   4.3231053e-02
   1.4755615e-01
   4.4022741e-01
   4.9903781e-01
  -4.9405977e-01
   3.8503081e-01
   5.6852349e-01
  -4.6271316e-01
  -6.8564595e-01
   8.3912042e-01
   1.2544296e+00
   2.0729088e-02
  -4.0932107e-01
  -8.1194345e-01
  -3.0740160e-01
  -6.5808244e-01
  -1.8418670e-01
  -1.2938287e-01
   2.8009854e-01
   8.9180851e-01
  -4.4552107e-01
   1.3872723e-01
  -8.4755232e-01
  -2.0174971e-01
  -8.4296482e-02
   3.0649340e-01
   3.5890076e-01
   4.0577266e-01
   6.2336084e-01
   5.6318564e-01
   4.2320209e-02
   4.5923213e-01
   4.6306174e-01
   1.6273162e-01
   5.4471815e-01
   2.8455013e-01
   6.5337112e-01
   3.8295584e-01
   1.2545725e-01
  -3.9457965e-01
  -2.1279996e-02
  -2.0243758e-01
   1.7953548e-01
  -1.0087864e+00
  -2.6285323e-01
  -1.5259292e-01
  -1.1092742e-03
   3.0925340e-01
   4.7711670e-01
   3.5551250e-01
  -8.2959927e-02
  -7.3181182e-01
  -6.1744763e-01
  -6.8345751e-01
   6.2276507e-02
  -9.6110723e-02
   7.4165043e-01
   2.3032250e-01
  -6.2581933e-02
   1.3849239e-01
  -1.0774167e+00
   3.3534849e-01
   8.6397756e-03
  -5.1117701e-01
   4.7268833e-02
  -1.6507294e+00
  -4.9878343e-01
   1.9478441e-01
  -5.4537342e-01
  -1.2420072e+00
   3.9183076e-02
   8.1803859e-01
  -9.3259945e-01
  -5.0757079e-01
  -5.4415461e-01
  -5.4667343e-01
   1.4936242e-01
   2.3940212e-01
  -1.0496021e+00
  -2.9663208e-01
  -8.3336201e-02
  -1.4248467e+00
   2.4351125e-01
  -5.7062942e-01
  -7.0807623e-01
  -1.1488188e+00
   1.0957510e-01
  -5.5912549e-01
  -2.5393833e-01
  -3.6096900e-01
   6.3190761e-01
  -2.1724880e-01
   8.9142742e-01
  -7.6196694e-01
   1.0720813e-01
  -1.3296485e-02
  -3.2043299e-01
   1.3709725e-01
  -4.5959992e-01
   2.2662246e-01
   3.1015138e-01
   1.9391459e-01
  -1.4626591e-01
   9.0050598e-01
   7.0716660e-01
  -6.3973481e-02
  -2.9313602e-01
   1.2725903e-01
  -3.3990469e-01
  -6.6739526e-01
  -1.3252618e+00
  -8.9767943e-01
  -8.0152028e-01
  -2.6756789e-01
  -5.3552669e-01
  -4.5815461e-01
  -2.1915980e-01
   1.9370488e-01
  -5.8006496e-01
  -6.1315825e-01
  -1.7326417e-01
  -4.9206276e-02
   5.0002199e-01
   1.3963621e-01
   2.9797737e-01
   1.0658166e-01
   4.5279838e-01
   1.6814425e-01
  -5.3829338e-01
   4.3709928e-01
  -9.8052999e-01
  -9.1844405e-01
   4.2034359e-01
   1.8225540e-01
   2.8974770e-01
  -1.3890884e-01
  -2.4272824e-01
  -5.9406747e-01
  -3.3351635e-01
  -2.4194838e-01
   1.5763595e-01
   2.2334393e-01
  -3.9603903e-01
  -4.1470373e-01
  -7.7594730e-01
   2.5007246e-01
   2.6282124e-01
  -6.4638372e-01
   1.3334325e-01
   4.0963414e-01
   4.1853345e-02
   2.6008282e-02
  -3.3069668e-01
   1.4494587e-01
   6.4377912e-01
  -3.8163872e-01
   1.6607023e-02
   2.2870482e-01
   7.1643720e-01
   4.7372322e-01
   1.0932731e-01
  -6.3682803e-01
   1.3584124e-01
  -4.6627904e-01
   4.7110021e-01
  -1.4605497e+00
  -3.4816890e-01
  -3.1190493e-01
  -5.7976689e-01
  -1.7806513e-01
   4.1575340e-02
   2.8121501e-01
   3.8168436e-01
   2.3536378e-01
   4.1074645e-01
   8.0110837e-01
  -5.2587858e-01
  -4.8930741e-02
  -8.0378020e-01
   3.8026496e-01
   2.1946419e-01
  -2.8032818e-01
  -4.0668545e-01
  -2.5131523e-01
   3.9174518e-03
   9.6426693e-01
  -7.9801962e-02
   2.6241975e-01
   8.1341929e-02
   4.6039669e-02
  -2.0503569e-01
  -3.4503262e-01
  -1.9302618e-01
  -6.9185344e-01
   2.0509533e-01
   4.7390273e-01
  -2.8773190e-01
  -9.9512341e-01
  -2.0885793e-01
   1.3814988e-01
  -6.1122164e-01
   9.1112167e-01
  -5.3359372e-01
   8.7857771e-01
   1.0804227e-01
  -9.1629368e-01
  -3.7434883e-02
   2.4599831e-01
   3.2807482e-01
  -1.0911814e-02
   3.8705372e-01


==> Fig-text/score1_o_beta1.txt <==
   2.7010046e-01
   5.9312767e-01
   4.2548147e-01
   6.1689674e-01
   7.6025126e-01
  -1.2612915e-01
   7.2531533e-01
   8.5138102e-01
   1.1945284e+00
   7.3771293e-01
   4.0944908e-01
   5.0523081e-01
   5.2719717e-01
   4.7303117e-01
   7.9354463e-01
   4.8112984e-01
   9.1355651e-01
   8.6345354e-01
   2.6906489e-01
   8.8391221e-01
   7.9923630e-01
   2.0259987e-01
   7.3703357e-01
   6.8699629e-01
   5.7841002e-01
   5.0949400e-01
   6.0018630e-01
   7.5220078e-01
   5.7981520e-01
   8.4336614e-01
   7.2992929e-01
   6.4868220e-01
   2.5946776e-01
   7.0841976e-01
   5.4387734e-01
   4.6408451e-01
   1.5067240e+00
   1.7339316e-01
   7.7688013e-01
   9.4697142e-01
   5.9027707e-01
   5.8519649e-01
   8.4142932e-01
   6.9618359e-01
   8.9414044e-01
   9.3351834e-01
  -8.8931443e-04
   9.1700006e-01
   8.8261755e-01
   3.3387182e-01
   9.5301472e-01
   2.9600851e-01
   6.2747641e-01
   8.5964673e-01
   3.7767361e-01
   7.8742374e-01
   4.1259639e-01
   2.0297483e-01
   1.0064083e+00
   6.9039583e-01
   4.3770842e-01
   1.0341891e+00
   6.7873387e-01
   6.8639308e-01
   6.8840149e-01
   5.6620366e-01
   4.8694758e-01
   8.5351864e-01
   6.4560639e-01
   7.6663300e-01
   5.2724781e-01
   6.0117852e-01
   6.2475683e-01
   1.0482346e+00
   9.6768456e-01
   9.3390708e-01
   1.0108311e+00
   5.7929329e-01
   1.2612298e+00
   6.2951271e-01
   4.8464019e-01
   3.5457063e-01
   1.3498884e-01
   4.2263480e-01
   4.6607061e-01
   1.0276185e+00
   4.8973093e-01
   5.7060085e-01
   8.7930266e-01
   8.7874887e-01
   8.0777514e-01
   3.1304623e-01
   9.6305547e-01
   9.1927666e-01
   7.5784899e-01
   2.5884368e-01
   5.7588729e-01
   5.2633229e-01
   8.6723329e-01
   5.5447129e-01
   9.7686096e-01
   7.7909093e-01
   1.4300738e-01
   3.3233642e-01
   2.9376393e-01
   6.8547981e-01
   7.7633530e-01
   1.1683155e+00
   7.3190535e-01
   4.4125662e-01
   3.4019121e-01
   6.4942528e-01
   5.5076519e-02
   3.6925724e-01
   3.0330366e-01
   7.5871151e-01
   3.4309681e-01
   9.2740558e-01
   3.8591847e-01
   8.2495321e-01
   8.8019854e-01
   4.2879890e-01
   4.9603729e-01
   6.9333452e-01
   9.2488663e-01
   3.0636219e-01
   8.2167663e-01
   1.1958076e+00
   7.9493799e-01
   7.8179502e-01
   1.0046050e+00
   8.4499489e-01
   7.4338774e-01
   1.1547812e+00
   3.1994989e-01
   7.2400439e-01
   3.8188023e-01
   1.1185059e+00
   7.6716876e-01
   1.0495757e+00
   4.5192771e-01
   5.4045482e-01
   6.5490701e-01
   5.4926275e-01
   1.0415138e+00
   5.3278933e-01
   9.4185144e-01
   6.6106062e-01
   6.1798081e-01
   9.8728378e-01
   7.3831554e-01
   7.4912533e-01
   7.3282823e-01
   1.1344760e+00
   1.1644124e+00
   5.2836545e-01
   5.8440978e-01
   6.4839797e-01
   3.6766784e-01
   6.2257422e-01
   8.1629439e-01
   3.5428577e-01
   1.0968062e+00
   2.2275373e-01
   6.5892294e-01
   7.5634749e-01
   4.3149111e-01
   6.2558282e-01
   8.7907484e-01
   4.2054387e-01
   7.8085389e-01
   7.1613624e-01
   7.5943369e-01
   2.4789716e-01
   1.0311979e+00
   4.9680583e-01
   9.4509778e-01
   9.4803286e-01
   9.0345275e-01
   5.4695753e-01
   6.5192649e-01
   4.8929689e-01
   2.2847625e-01
   1.8430079e-01
   2.9284216e-01
   2.7139720e-01
   9.2024187e-01
   3.9792160e-01
   3.9793620e-01
   1.4238725e+00
   4.0408105e-01
   8.0341419e-02
   1.0080278e+00
   5.4274539e-01
   1.0634196e+00
   7.6947215e-01
   1.1537769e+00
   7.1341174e-01
   6.0848560e-01
   5.3765668e-01
   5.8484772e-01
   7.9373254e-01
   3.9462281e-01
   7.8032134e-01
   2.2315885e-01
   6.7870966e-01
   1.4103026e-01
   3.3032588e-01
   7.4872916e-01
   8.6042725e-01
   5.0051105e-01
   5.1787317e-01
   5.6120092e-01
   5.3797987e-01
   7.0827544e-01
   5.6246166e-01
   9.0673939e-01
   3.3580467e-01
   7.5366171e-01
   1.2921105e+00
   2.4452099e-02
   4.0826874e-01
   5.7033844e-01
   1.8107978e-01
   8.6550066e-01
   6.3328201e-01
   4.4672869e-01
   7.7856661e-01
   8.8989487e-01
   5.1156995e-01
   3.2280841e-01
   4.9037418e-01
   6.4509922e-01
   8.8122956e-01
   5.7870727e-01
   5.6707759e-01
   3.6407782e-01
   3.9428663e-01
   7.7719989e-01
   4.8103062e-01
   8.5108416e-01
   6.2059479e-01
   1.8819491e-01
   5.8867927e-01
   6.5222981e-01
   1.1413593e+00
   7.5466316e-01
   4.6342301e-01
   1.0396404e+00
   8.8935399e-01
   6.2166005e-01
   8.2536048e-02
   1.0522843e-01
   7.3107292e-01
   9.0217321e-01
   6.4211652e-01
   9.2720952e-01
   4.8446154e-01
   5.8239522e-01
   3.7593465e-01
   5.1912302e-01
   6.4559849e-01
   6.8494334e-01
   6.7041940e-01
   8.8552369e-01
   7.3498742e-01
   8.9404310e-01
  -1.2657922e-02
   3.3469433e-01
   7.7903263e-01
   7.3449499e-01
   3.9068443e-01
   1.1971872e+00
   1.0254621e+00
   8.0123204e-01
   4.9529454e-01
   9.0089014e-01
   7.0544995e-01
   6.6127482e-01
   7.9874529e-01
   1.0319787e+00
   3.2909637e-01
   5.6292031e-01
   9.3609537e-01
   7.8639300e-01
   7.4152568e-01
   7.4629218e-01
   9.1693206e-01
   4.6578709e-01
   8.1623866e-01
   5.6493195e-01
   9.5813217e-01
   7.9046601e-01
   7.7488279e-01
   5.2602524e-01
   5.3910945e-01
   7.1376978e-01
   7.9834764e-01
   5.9012367e-01
   9.2862111e-01
   4.1165579e-01
   7.7015247e-01
   5.6944619e-01
   6.9409492e-01
   5.6551893e-01
   6.1156943e-01
   5.2319323e-01
   4.1990431e-01
   5.9265019e-01
   2.6390016e-01
   1.0701930e+00
   3.1952419e-01
   5.9581671e-01
   7.1274466e-01
   4.1969830e-01
   5.0875490e-01
   8.7328974e-01
   6.3165950e-01
   8.7192022e-01
   8.1961013e-01
   7.5750606e-01
   8.1768318e-01
   3.9593995e-01
   4.3858347e-01
   4.8576970e-01
   6.2493691e-01
   1.0041505e+00
   5.7015955e-01
   3.8096441e-01
   2.2158592e-01
  -6.3358271e-02
   7.9088626e-01
   2.7332910e-01
   1.1063381e+00
   5.3179210e-01
   7.5350827e-01
   6.5031188e-01
   6.5974530e-01
   7.2312937e-01
   8.6188603e-01
   5.2139931e-01
   9.7444768e-01
   9.8826050e-01
   6.3627513e-01
   3.3460731e-01
   8.9206343e-01
   9.5392782e-01
   5.3823161e-01
   8.6230098e-01
   1.0959454e+00
   8.0701533e-01
   8.6759482e-01
   9.2178665e-01
   5.2257582e-01
   1.0170714e+00
   2.2713319e-01
   6.9483692e-01
   4.5679430e-01
   7.7136424e-01
   1.0150591e+00
   1.1230809e+00
   6.6305980e-01
   3.1880261e-01
   7.4714423e-01
   7.7508094e-01
   8.6556617e-01
   8.8975808e-01
   5.5106063e-01
   7.6601148e-01
   7.6072089e-01
   5.5968105e-01
   1.0183424e+00
   6.4361050e-01
   3.4543636e-01
   6.0682843e-01
   9.0614827e-01
   2.8029431e-01
   7.8245639e-01
   8.5614642e-01
   8.3751553e-01
   6.9241099e-01
   9.6743199e-01
   4.6268189e-01
   7.6142330e-01
   4.4661233e-01
   9.5974237e-01
   1.0951048e+00
   5.5103151e-01
   9.0785186e-01
   8.0815025e-01
   4.8856355e-01
   7.2958897e-01
   6.8775544e-01
   6.8909865e-01
   5.3975284e-01
   8.3806662e-01
   8.8865153e-01
   4.0569094e-01
   8.8383463e-01
   8.9662683e-01
   7.0393205e-01
   6.2076668e-01
   4.5318832e-01
   3.5706756e-01
   1.0074307e-01
   8.9059252e-01
   9.0395828e-01
   7.5879060e-01
   3.7897313e-01
   6.8807342e-01
   3.1705365e-01
   4.6901376e-01
   2.4220410e-02
   7.8234474e-01
   2.3105761e-01
   7.3277506e-01
   2.1224636e-01
   4.3380656e-01
   6.8412471e-01
   1.5891802e-01
   5.8380067e-01
  -4.0746068e-02
   6.0211186e-01
   4.8563825e-01
   4.2225620e-01
   6.0096432e-01
   6.5742588e-01
   8.6453604e-01
   3.7753136e-01
   9.0605263e-01
   4.5063061e-01
   7.6864046e-01
   5.6133066e-01
   3.4476327e-01
   1.2262270e+00
   7.5000831e-01
   6.7086286e-01
   7.1492307e-01
   8.6654533e-01
   5.6232720e-01
   3.8371560e-01
   1.0495616e+00
   5.1747343e-01
   1.1112976e+00
   4.7259896e-01
   1.3261427e+00
   6.1903703e-01
   6.7317213e-01
   4.2126004e-01
   7.1053014e-01
   8.3814023e-01
   3.3544476e-01
   7.9046069e-01
   2.3058455e-01
   6.2250000e-01
   9.1453404e-01
   3.6095933e-01
   8.5362315e-01
   6.3215028e-01
   5.0383111e-01
   5.4750739e-01
   9.4991494e-01
   9.6487547e-01
   6.8015723e-01
   7.3302470e-01
   1.1516885e+00
   5.3159144e-01
   4.1794350e-01
   8.1356605e-01
   3.6337256e-01
   8.8976225e-01
   9.0576722e-01
   6.4518903e-01
   7.7176043e-01
   4.9183050e-01
   8.9566575e-01
   6.4840504e-01
   1.1161280e+00
  -1.0736163e-01
   9.0582763e-01
   9.8426300e-01
   1.0302382e+00
   6.1940219e-01
   6.0985729e-01
   8.0625053e-01
   5.9946048e-01
   6.3677303e-01
   5.3463793e-01
   4.6728963e-01
   1.4901112e-01
   6.0509118e-01
   5.8148126e-01
   1.1765300e+00
   1.1088191e+00
   8.1257675e-01
   5.4425390e-01
   3.4126190e-01
   6.4617678e-01
   1.0498394e+00
   7.2870818e-01
   2.6896935e-01
   5.6211825e-01
   8.2141860e-01
   3.5810014e-01
   7.2409056e-01
   6.7366695e-01
   5.7048233e-01
   7.5324724e-01
   2.7294215e-01
   1.1125705e+00
   2.4360395e-01
   1.1928697e+00
   4.7035780e-01
   4.4469753e-01
   8.2582008e-01
   6.6676105e-01
   7.3127959e-01
   6.2031443e-01
   7.1372525e-01
   6.5014419e-01
   4.4390977e-01
   4.0602001e-01
   9.4012131e-01
   8.8373872e-01
   3.0980259e-01
   9.5399862e-01
   4.6266228e-01
   6.3754992e-01
   5.5975311e-01
   3.5125155e-01
   1.0157797e+00
   5.1167690e-01
   5.1456582e-01
   3.4943383e-01
   7.5200039e-01
   4.5070984e-01
   4.4959531e-01
   6.8599532e-01
   6.6567969e-01
   8.2044500e-01
   4.1849973e-01
   7.3645368e-01
   8.2421554e-01
   5.7617051e-01
   1.0591459e+00
   9.1227037e-01
   3.8096530e-01
   7.1905440e-01
   4.6157638e-01
   5.1954874e-01
   6.0734082e-01
   5.6158065e-01
   6.8313743e-01
   8.1445811e-01
   9.3167499e-01
   5.2546996e-01
   9.9302435e-01
   1.2919541e-01
   6.3656962e-01
   3.2918726e-01
   9.0706686e-01
   7.0275759e-01
   4.7870243e-01
   3.1042873e-01
   6.4888765e-01
   6.6864338e-01
  -9.9757559e-02
   8.4319905e-01
   3.8283376e-01
   6.0508248e-01
   6.4078801e-01
   7.7441890e-01
   8.5252879e-01
   3.0572366e-01
   5.4257418e-01
   6.8637582e-01
   4.4258184e-01
   8.2048357e-01
   6.8816190e-01
   1.1646625e-01
   6.2674523e-01
   9.1095489e-01
   7.5173820e-01
   4.5045791e-01
   5.4914334e-01
   3.1894883e-01
   6.8853749e-01
   1.0241698e+00
   4.7361612e-01
   7.8991367e-01
   6.8776658e-01
   7.7538368e-01
   6.4543054e-01
   5.6801748e-01
   1.2114648e+00
   7.9892341e-01
   1.0755978e+00
   6.9400559e-01
   5.3960546e-01
   3.6605621e-01
   6.9749510e-01
   8.7171300e-01
   8.2619290e-01
   9.5086013e-01
   8.0152139e-01
   6.7153064e-01
   7.1334908e-01
   3.4719641e-01
   5.6433643e-01
   1.1230598e+00
   3.6740946e-01
   5.9755345e-01
   4.2784108e-01
   1.0069296e+00
   7.5725515e-01
   9.0247318e-01
   9.1901395e-02
   5.6622326e-01
   9.8079389e-01
   1.0421184e+00
   1.9453217e-01
   5.7457262e-01
   2.5975947e-01
   7.5175693e-01
   5.2918962e-01
   1.1207344e+00
   6.5002972e-01
   3.3746774e-02
   9.2777977e-01
   6.3938681e-01
   9.7315488e-01
   8.8112252e-01
   9.9423095e-01
   2.9820591e-01
   8.1429231e-01
   7.8394454e-01
   9.4419389e-02
   1.0029080e+00
   6.9409988e-01
   2.4627372e-01
   2.4207104e-01
   7.7873637e-01
   6.8204600e-01
   9.8713510e-01
   7.0155249e-01
   9.8495988e-01
   1.4065711e+00
   5.2997114e-01
   7.2112350e-01
   7.0777543e-01
   7.8032310e-01
   3.7769885e-01
   7.0062283e-01
   6.4200699e-01
   6.4512878e-01
   1.0574996e+00
   6.7244366e-01
   5.4221462e-01
   5.5627046e-01
   9.0365479e-01
   6.5182125e-01
   4.6091897e-01
   9.6911493e-01
   5.2488538e-01
   8.1501401e-01
   7.6083865e-01
   4.7196834e-01
   8.4696447e-01
   4.2143923e-01
   7.5334566e-01
   2.0898146e-01
   2.9355151e-01
   7.0099721e-01
   1.1323702e+00
   4.8048697e-01
   2.5289986e-01
   1.3642175e-02
   5.9241890e-01
   8.1448800e-01
   4.0021714e-01
   6.1966138e-01
   7.6258794e-01
   4.5418404e-01
   9.0207144e-01
   4.1681531e-01
   8.9418360e-01
   4.9525016e-01
   6.6311933e-01
   9.9896731e-01
   8.6902950e-01
   4.4869901e-01
   2.9073025e-01
   7.2912453e-01
   1.7439336e-01
   4.8185757e-01
   6.7605983e-01
   9.7282978e-01
   8.2999283e-01
   8.2012664e-01
   8.1835569e-01
   4.3461364e-01
   8.6061909e-01
   7.3796678e-01
   6.2781131e-01
   4.5845038e-01
   7.6581082e-01
   1.6425656e-01
   6.2293612e-01
   8.1597361e-01
   3.2521880e-01
   8.0583977e-02
   7.8254413e-01
   6.8786254e-01
   9.1376354e-01
   6.2764586e-01
   6.4584606e-01
   2.0142493e-01
   1.0825224e+00
   7.4861885e-01
   1.0762366e+00
   6.9278577e-01
   9.0696427e-01
   5.8526311e-01
   5.8262253e-01
   8.2850227e-01
   4.3399585e-01
   5.9829429e-01
   5.2329996e-01
   9.8194989e-01
   4.4219871e-01
   1.0708496e+00
   9.8842357e-01
   6.6024193e-01
   3.0421861e-01
   4.8283595e-01
   1.9796210e-01
   7.2138564e-01
   8.9424120e-01
   4.3621185e-01
   3.7153020e-01
   7.7644870e-01
   4.1269687e-01
   8.1067142e-01
   6.4282536e-01
   2.9825289e-01
   1.0133248e+00
   1.1511725e+00
   5.0848057e-01
   5.0690789e-01
   4.7753763e-01
   5.4753570e-01
   7.6093190e-01
   9.1719803e-01
   6.1275202e-01
   6.1753478e-01
   1.0492326e+00
   7.9888939e-01
   5.1890598e-01
   5.7769765e-01
   9.2637595e-01
   4.1463720e-01
   2.8286867e-01
   7.6681755e-01
  -8.3070869e-02
   8.6064091e-01
   5.7823205e-01
   1.0034774e+00
   7.4616317e-01
   7.1004903e-01
   4.5770652e-01
   7.0409599e-01
   1.0077912e+00
   3.7128439e-01
   5.7097161e-01
   3.9367301e-01
   8.2872862e-01
   6.2655692e-01
   7.3094753e-01
   3.5487695e-01
   6.8460969e-01
   7.3537295e-01
   5.6272464e-01
   1.0750760e+00
   1.2773939e+00
   6.5132246e-01
   5.6413137e-01
   4.7942399e-01
   1.0928870e+00
   9.5037266e-01
   3.5412571e-01
   8.8852314e-01
   8.2752481e-01
   6.6351126e-01
   6.2949229e-01
   4.2148754e-01
   8.3113049e-01
   9.9658058e-01
   9.5291468e-01
   7.5365390e-01
   2.7058841e-01
   1.0749836e+00
   3.7835673e-01
   6.7998929e-01
   1.0729259e+00
   9.1349930e-01
   3.5338583e-01
   7.7713536e-01
   6.4306374e-01
   8.7021689e-01
   5.5987074e-01
   4.7248984e-01
   8.7216058e-01
   3.4090950e-01
   8.5669035e-01
   5.1361022e-01
   6.4931840e-01
   8.5937697e-01
   2.1423443e-01
   6.1550370e-01
   9.7152273e-01
   2.7944777e-01
   5.1870410e-01
   7.6167759e-01
   5.9404479e-01
   7.2413852e-01
   3.7981713e-01
   4.8125493e-01
   1.0125922e+00
   2.5785192e-01
   4.4492784e-01
   4.9592081e-01
   6.1915850e-01
   7.2193768e-01
   1.0839846e+00
   7.9431823e-01
   1.1707858e+00
   8.6122014e-01
   9.2601570e-01
   2.4091919e-01
   7.5639271e-01
   5.5549208e-01
   5.7818327e-01
   8.5990800e-01
   6.4522742e-01
   6.2965107e-01
   7.1387133e-01
   5.0631898e-01
   7.7451488e-01
   6.8388302e-01
   6.3199562e-01
   7.4329585e-01
   7.9904917e-01
   1.0277660e+00
   4.9922595e-01
   4.3866050e-01
   9.6022993e-01
   5.8093143e-01
   1.1175958e+00
   6.4534782e-01
   4.3842367e-01
   8.5085157e-01
   4.7873092e-01
   8.3272350e-01
   2.5780776e-01
   5.5406080e-01
   6.4244431e-01
   2.2988873e-01
   4.4139902e-01
   6.8844137e-01
   6.8844944e-01
   8.2312879e-01
   7.4012497e-01
   8.2377048e-02
   3.0731574e-01
   9.1901213e-01
   8.3558339e-01
   8.7199090e-01
   1.1124569e+00
   9.0767447e-01
   5.3203105e-01
   9.0637027e-01
   1.2353436e+00
   9.4660536e-01
   5.6890517e-01
   4.3911502e-01
   7.0434260e-01
   3.0426195e-01
  -1.7703531e-02
   6.0806855e-01
   7.7794544e-01
   1.0814703e+00
   9.4887377e-01
   7.7256718e-01
   8.3305938e-01
   6.6490258e-01
   4.8846705e-01
   6.4483425e-01
   1.1070648e-01
   6.6478101e-01
   6.9610160e-01
   3.7882335e-01
   7.9484226e-02
   7.0123789e-02
   5.2183209e-01
   6.4363066e-01
   4.9872024e-01
   1.3007912e+00
   8.8316973e-01
   7.5421026e-01
   9.0870786e-01
   4.6850651e-01
   9.2534163e-01
   5.0956359e-01
   9.0676380e-01
   8.6429091e-01
   9.3887105e-01
   5.1499562e-01
   3.1539971e-01
   8.3923382e-01
   6.3052226e-01
   5.2846851e-01
   5.5813087e-01
   7.2051437e-01
   7.6875389e-01
   4.3240001e-01
   6.4765344e-01
   4.6288313e-01
   2.3797138e-01
   1.1404343e+00
   4.8695999e-01
   1.0423367e+00
   1.0271340e+00
   1.0396270e+00
   5.4897299e-01
   4.8997249e-01
   6.2721845e-01
   8.1808911e-01
   8.5287376e-01
   6.9871037e-01
   8.8495793e-01
   1.5377715e-01
   3.9790456e-01
   1.0507935e+00
   4.1231349e-01
   9.6946701e-01
   5.2235780e-01
   5.5545266e-01
   9.8245445e-01
   3.2803781e-01
   1.0599494e+00
   6.3395274e-01
   5.7209250e-01
   4.1805566e-01
   2.7305175e-01
   7.6846810e-01
   4.2798672e-01
   5.2754921e-01
   6.8558590e-01
   7.3228555e-01
   7.7488104e-01
   7.2618090e-01
   1.3393208e+00
   7.8156697e-01
   1.0392999e+00
   2.3017137e-01
   1.3384226e+00
   8.5951664e-01
   9.3460088e-01
   5.7412825e-01
   2.9622029e-01
   5.3138620e-01
   2.7741384e-01
   6.7375214e-01
  -5.0844490e-04
   5.2786557e-01
   4.4939525e-01
   4.7124157e-01
   8.4151919e-01
   8.4939874e-01
   3.8511154e-01
   7.9725519e-01
   5.2086175e-01
   7.3573088e-01
   4.1760167e-01
   1.0828681e+00
   6.3381054e-01
   8.0430552e-01
   3.3231714e-01
   5.8338878e-01
   1.8826272e-01
  -7.3646524e-02
   6.2205368e-01
   6.1289820e-01
   6.0001818e-01
   8.4327697e-01
   6.5912037e-01
   4.6945915e-01
   1.1690846e+00
   2.7058629e-01
   7.0461256e-01


==> Fig-text/score1_o_beta11.txt <==
  -2.2465857e+00
  -1.3408147e+00
  -1.7023888e+00
  -2.1788138e+00
  -4.3687627e-01
  -6.7225621e-01
  -1.5340071e+00
  -1.0137558e+00
  -8.0073919e-01
  -2.5409170e+00
  -9.8775409e-01
  -2.2394821e+00
  -1.7227089e+00
  -1.4826609e+00
  -2.3964366e+00
  -1.9332678e+00
  -1.9578784e+00
  -7.1462250e-01
  -1.9046051e+00
  -2.5067172e+00
  -2.2139131e+00
  -1.9479919e+00
  -1.9633493e+00
  -1.8738437e+00
  -7.6090579e-01
  -1.8305384e+00
  -1.9255492e+00
  -1.2116655e+00
  -1.9021189e+00
  -1.3015981e+00
  -1.9229093e-01
  -2.2813866e+00
  -1.7109135e+00
  -4.2814440e-01
  -1.8842429e+00
  -1.8572569e+00
  -1.4321065e+00
  -8.3397829e-01
  -9.7795655e-01
  -1.9627435e+00
  -9.1881705e-01
  -7.2348534e-01
  -2.3953355e+00
  -1.1332333e+00
  -1.6076030e+00
  -2.3137903e+00
  -1.0386684e+00
  -2.7145832e+00
  -2.0834701e+00
  -2.4304083e+00
  -1.6817023e+00
  -1.4374309e-01
  -2.2381418e+00
  -1.1561507e+00
  -1.3645447e+00
  -5.8937346e-01
  -1.0194544e+00
  -1.1458757e+00
  -1.1800788e+00
  -1.7226885e+00
  -2.6387667e+00
  -2.1664614e+00
  -1.9865622e+00
  -2.4751853e+00
  -8.7652076e-01
  -1.1930030e+00
  -1.0046652e+00
  -7.2473838e-01
  -1.2127139e+00
  -1.4497742e+00
  -1.4711307e+00
  -1.4474598e+00
  -8.0585416e-01
  -1.5475334e+00
  -1.5735711e+00
  -1.7980565e+00
  -1.3163479e+00
  -2.0076315e+00
  -1.2262166e+00
  -1.6674051e+00
  -2.8463933e+00
  -2.8992317e+00
  -1.6064640e+00
  -1.6083660e+00
  -1.0278667e+00
  -1.7727205e+00
  -1.7975559e+00
  -1.6143047e+00
  -1.1551568e+00
  -1.9405292e+00
  -2.2138305e+00
  -1.0761923e+00
  -1.8858246e+00
  -7.4073834e-01
  -4.6058098e-01
  -1.3759460e+00
  -2.9866339e+00
  -2.5402904e+00
  -9.9280286e-01
  -1.3168112e+00
  -9.2142143e-01
  -3.1227881e+00
  -6.2826452e-01
  -1.9764634e+00
  -2.6521181e+00
  -1.7741121e+00
  -2.6641636e+00
  -2.1809382e+00
   8.2477583e-01
  -1.1380640e+00
  -1.6598563e+00
  -3.0318261e+00
  -2.0104575e+00
  -2.0853550e+00
  -1.5564029e+00
  -1.4080442e+00
  -8.4855962e-01
  -1.6801333e+00
  -2.1203850e+00
  -2.3454128e+00
  -1.6703778e+00
  -1.5761144e+00
  -4.3692533e-01
  -1.2479690e+00
  -2.1690474e+00
  -3.3215441e-01
  -1.7953943e+00
  -1.4220851e+00
  -1.4103946e+00
  -9.0983645e-01
  -2.6749871e+00
  -1.7053483e+00
  -9.7015698e-01
  -2.7241626e+00
  -2.3456804e+00
  -2.0351403e+00
  -1.9413309e+00
  -1.7921317e+00
  -1.4696777e+00
  -7.0041421e-01
  -1.8634070e+00
  -1.5405420e+00
  -1.0355229e+00
  -1.5223608e+00
  -7.9956120e-01
  -1.1362746e+00
  -1.0915883e+00
  -1.2424081e+00
  -1.7024486e+00
  -1.4162952e+00
  -1.6328759e+00
  -2.3814330e+00
  -7.3148576e-01
  -2.7184683e+00
  -1.6563974e+00
  -1.8538750e+00
  -1.3619972e+00
  -3.2090732e+00
  -1.2705197e+00
  -1.7427112e+00
  -2.9274527e+00
  -1.9948554e+00
  -2.3224308e+00
  -9.6087672e-01
  -1.8374764e+00
  -2.5693981e+00
  -2.8751694e+00
  -2.0602004e+00
  -3.2364764e+00
  -2.3248162e+00
  -1.0953082e+00
  -2.3001001e+00
  -2.2439257e+00
  -1.5589411e+00
  -2.2791531e+00
  -1.3841233e+00
  -1.1119328e+00
  -1.5430237e+00
  -1.8496514e+00
  -6.9107291e-01
  -2.8734629e+00
  -1.9669349e+00
  -9.8086369e-01
  -1.9204265e+00
  -4.7875636e-01
  -1.5805033e+00
  -2.5059465e+00
  -1.6981649e+00
  -1.7303291e+00
  -2.8925206e+00
  -2.0347253e+00
  -1.8029047e+00
  -1.4204683e+00
  -2.2766377e+00
  -1.7565266e+00
  -1.1819483e+00
  -1.2236703e+00
  -2.0400499e+00
  -1.5161274e+00
  -1.1982772e+00
  -1.6797710e+00
  -2.1104065e+00
  -2.3799658e+00
  -3.4856777e-01
  -2.4409760e+00
  -4.0698360e-01
  -2.5720803e+00
  -2.5842779e-01
  -8.4094234e-01
  -1.5149473e+00
  -2.7804819e+00
  -1.3999090e+00
  -8.4091978e-01
  -2.3299390e+00
  -9.4520318e-01
  -1.2045558e+00
  -1.9209148e+00
  -2.2694495e+00
  -2.3005029e+00
  -6.6611726e-01
  -2.5611099e+00
  -1.5072086e+00
  -1.9013306e+00
  -2.2898494e+00
  -2.0960274e+00
  -2.1091125e+00
  -1.8957132e+00
  -1.4179868e+00
  -1.5245547e+00
  -1.3521098e+00
  -1.6520233e+00
  -3.1313963e+00
  -3.9871213e-01
  -1.2189777e+00
  -1.3190851e+00
  -7.1623395e-01
  -2.0815507e+00
  -1.1156952e+00
  -2.4865209e+00
  -7.8010187e-01
  -1.3030409e+00
  -1.8389780e+00
  -1.0207263e+00
  -2.8333023e+00
  -1.8635518e+00
  -1.0695390e+00
  -2.0994335e+00
  -1.6047489e+00
  -1.4547796e+00
  -1.0077402e+00
  -1.0541339e+00
  -2.1502966e+00
  -6.5481221e-01
  -1.7222575e+00
  -1.4255615e+00
  -1.4526331e+00
  -3.6843322e-01
  -2.0574957e+00
  -2.1718191e+00
  -1.3302018e+00
  -1.6982485e+00
  -1.2513853e+00
  -1.7276510e+00
  -1.7306728e+00
  -2.3967517e+00
  -1.6737545e+00
  -8.2119476e-01
  -3.7937007e-01
  -9.1314297e-01
  -1.4926662e+00
  -2.4843399e+00
  -1.5681745e+00
  -1.8348624e+00
  -1.4499860e+00
  -1.7464043e+00
  -1.1062880e+00
  -3.0146754e+00
  -1.1042451e+00
  -7.5822132e-01
  -2.0364064e+00
  -3.5319774e-01
  -1.7230919e+00
  -1.4264525e+00
  -1.5436875e+00
  -4.2148168e-01
  -1.0252356e+00
  -2.0980792e+00
  -2.0599047e+00
  -8.5652191e-01
  -1.1780728e+00
  -2.1805221e+00
  -1.7795827e+00
  -1.0072165e+00
  -2.8072734e+00
  -1.5946738e+00
  -1.9495340e+00
  -7.1135576e-01
  -5.5880257e-01
  -1.2078003e+00
  -1.1549723e+00
  -8.3091217e-01
  -9.1645875e-01
  -2.0016634e+00
  -1.7841568e+00
  -1.5712731e+00
  -1.4807801e+00
  -1.4381341e+00
  -1.6612754e+00
  -2.5375830e+00
  -7.0978302e-01
  -9.3534045e-01
  -1.9728988e+00
  -1.4519097e+00
  -1.8602765e+00
  -1.3325420e+00
  -3.3455552e+00
  -2.3256240e+00
  -1.4588029e+00
  -2.2748734e+00
  -1.8310122e+00
  -9.5184541e-01
  -6.2273768e-01
  -1.8053515e+00
  -6.4090598e-01
  -6.9086977e-01
  -1.5243335e+00
  -1.9292900e+00
  -9.5668359e-01
  -2.2494500e+00
  -1.4646504e+00
  -1.7351570e+00
  -1.7779304e+00
  -1.6899591e+00
  -1.0407608e+00
  -1.1662502e+00
  -2.3340660e+00
  -1.7269769e+00
  -3.0127275e+00
  -1.5283984e+00
  -1.6465819e+00
  -1.6614411e+00
  -1.7484373e+00
  -1.2933182e+00
  -6.9949689e-01
  -7.2875975e-01
  -6.6626507e-01
  -2.0550345e+00
  -1.8827805e+00
  -8.7932404e-01
  -1.6147275e+00
  -1.2985845e+00
  -1.0388289e+00
  -1.4434621e+00
  -3.1940834e-03
  -2.4202345e+00
  -1.5149309e+00
   9.1519919e-02
  -1.0849756e+00
  -1.3154450e+00
  -2.4389883e+00
  -3.0327195e+00
  -2.9220970e+00
  -1.9887538e+00
  -2.3311593e+00
  -2.0743926e+00
  -1.5509535e+00
  -3.0907489e+00
  -1.0789883e+00
  -2.3270482e+00
  -2.1839300e+00
  -2.2869196e+00
  -1.7695649e+00
  -1.0680266e+00
  -2.6281073e+00
  -2.1532572e+00
  -1.5848797e+00
  -2.4496595e+00
  -1.4047348e+00
  -5.3280009e-01
  -1.3588523e+00
  -1.2503061e+00
  -1.2387914e+00
  -1.0053999e+00
  -2.4814703e+00
  -1.2982623e+00
  -1.9964791e+00
  -1.4152530e+00
  -7.8092813e-01
  -1.9137688e+00
  -1.2415493e+00
  -1.6284423e+00
  -2.3677942e+00
  -1.3788447e+00
  -6.8313682e-01
  -3.0717610e+00
  -1.0996557e+00
  -1.2417571e+00
  -1.5177205e+00
  -1.9924151e+00
  -1.9697680e+00
  -6.0559045e-01
  -1.0852896e+00
  -1.0546231e+00
  -2.6848369e+00
  -7.1604332e-01
  -2.0447397e+00
  -6.8539005e-01
  -1.6238643e+00
  -1.6488414e+00
  -1.8088080e+00
  -9.9539416e-01
  -1.8150167e+00
  -2.7565505e+00
  -5.9081883e-01
  -1.4863364e+00
  -1.4362380e+00
  -1.5070749e+00
  -1.6581286e+00
  -5.0866688e-01
  -7.8112691e-01
  -1.4841843e+00
  -1.4519568e+00
  -1.8639396e+00
  -1.2646934e+00
  -1.3951910e+00
  -3.3116800e+00
  -6.2110354e-01
  -2.2195089e+00
  -2.2435639e+00
  -2.4153803e+00
  -2.6265366e+00
  -2.5876263e+00
  -1.6307538e+00
  -1.0787023e+00
  -1.6142177e+00
  -1.3729155e+00
  -1.3976136e+00
  -2.1120401e+00
  -3.1056236e+00
  -1.2926049e+00
  -1.4222008e+00
  -1.7552438e+00
  -1.8893103e+00
  -1.1702834e+00
  -6.5686114e-01
  -2.6277010e+00
  -3.5277630e-01
  -1.4650879e+00
  -1.4266717e+00
  -2.8399280e+00
  -1.7247804e+00
  -1.4429811e+00
  -1.3353279e+00
  -2.8793714e+00
  -1.3356324e+00
  -1.3069862e+00
  -2.2366040e+00
  -1.3399833e+00
  -1.5802461e+00
  -1.3879979e+00
  -1.9780294e+00
  -1.5855684e+00
  -1.7783461e+00
  -2.0426402e+00
  -1.6990439e+00
  -1.0993929e+00
  -1.4988771e+00
  -3.3636907e-02
  -1.0655402e+00
  -1.8555475e+00
  -1.6956386e+00
  -1.5378518e+00
  -1.7753737e+00
  -4.9081877e-01
  -9.6602597e-01
  -1.1288901e+00
  -2.0507886e+00
  -1.9961244e+00
  -2.1414494e+00
  -1.3703794e+00
  -1.4468028e+00
  -1.5923676e+00
  -1.2116709e+00
  -8.4501889e-01
  -9.7731651e-01
  -7.3722844e-01
  -1.5428657e+00
  -1.0450699e+00
  -1.2503563e+00
  -1.4750437e+00
  -2.8702601e+00
  -2.4454270e+00
  -1.3308816e+00
  -2.4005956e+00
  -2.2048543e+00
  -1.6230468e+00
  -1.5252113e+00
  -2.0396906e+00
  -1.3745454e+00
  -1.5936652e+00
  -1.1469799e+00
  -1.4317426e+00
  -1.0737347e+00
  -2.0220398e+00
  -6.7278376e-01
  -1.6981276e+00
  -2.3321979e+00
  -2.4857003e+00
  -3.0577485e+00
  -2.0177660e+00
  -9.6152844e-01
  -4.3589758e-01
  -2.0613006e+00
  -1.5772622e+00
  -1.7816663e+00
  -1.8239383e+00
   2.9400025e-01
  -1.7206159e+00
  -1.1470983e+00
  -2.3292653e+00
  -8.7333698e-01
  -1.5047171e-01
  -2.1794171e+00
  -1.4508547e+00
  -5.8845638e-01
  -2.1550312e+00
  -5.2120389e-01
  -9.8280831e-01
  -1.1625736e+00
  -1.9785324e+00
  -1.5710857e+00
  -8.5098076e-01
  -1.1746539e+00
  -1.3234707e+00
  -1.5212677e+00
  -9.3141642e-01
  -1.7673984e+00
  -1.4199539e+00
  -1.6541380e+00
  -2.1109027e+00
  -1.9415173e+00
  -1.6751967e+00
  -6.1732027e-01
  -7.3584006e-01
  -7.6707135e-01
  -7.6071058e-01
  -1.4664484e+00
  -1.1258544e+00
  -1.6521873e+00
  -1.4906415e+00
  -1.3714951e+00
  -1.1707146e+00
  -3.5410717e-01
  -1.2321117e+00
  -1.0148028e+00
  -6.6001610e-01
  -1.9995511e+00
  -1.4829896e+00
  -1.8510318e+00
  -1.8345864e+00
  -7.0944138e-01
  -1.9835492e+00
  -1.5255799e+00
  -2.1966013e+00
  -1.1644197e+00
  -2.1945252e+00
  -1.1935956e+00
  -9.5914141e-01
  -3.4233132e+00
  -2.0383147e+00
  -7.0517996e-01
  -1.6512835e+00
  -2.6172736e+00
  -1.3830042e+00
  -1.1466110e+00
  -3.0413108e+00
  -1.0558010e+00
  -1.2276306e+00
  -1.0961769e+00
  -8.5465947e-01
  -8.6628898e-01
  -1.6998497e+00
  -8.4234515e-01
  -1.5081124e+00
  -4.7436080e-01
  -1.4839299e+00
  -1.5911806e+00
  -2.5554240e+00
  -9.4580887e-01
  -6.9066401e-01
  -1.1049941e+00
  -1.4266326e+00
  -7.1588629e-01
  -1.0350271e+00
  -2.9127128e+00
  -2.0164782e+00
  -2.4968465e+00
  -4.4298227e-01
  -1.5575022e+00
  -1.1554042e+00
  -2.6163112e+00
  -2.2812158e+00
  -1.2410101e+00
  -1.1354796e+00
  -1.8831270e+00
  -1.6658980e+00
  -1.3271228e+00
  -1.6601829e+00
  -1.9991790e+00
  -1.4096708e+00
  -1.9966164e-01
  -1.9477724e+00
  -1.3815922e+00
  -1.4242575e+00
  -1.1221006e+00
  -2.2552243e+00
   1.8535927e-01
  -1.5435139e+00
  -7.5840949e-01
  -2.5641737e+00
  -1.6340386e+00
  -1.6003870e+00
  -2.1025606e+00
  -8.6034521e-01
  -1.9061187e+00
  -6.6027988e-01
  -7.2938491e-01
  -1.4697757e+00
  -2.1384699e+00
  -2.3805741e+00
  -1.2272816e+00
  -7.6913306e-01
  -1.2996589e+00
  -1.4714044e+00
  -1.3723589e+00
  -2.1247193e+00
  -6.2162038e-01
  -1.9563868e+00
  -1.6898132e+00
  -1.8171110e+00
  -1.6226187e+00
  -5.6748034e-01
  -2.6061029e+00
  -1.4906992e+00
  -1.2138891e+00
  -1.6294004e+00
  -1.8665858e+00
  -1.1531337e+00
  -1.0222165e+00
  -1.5292859e+00
  -6.9879141e-01
  -1.6385752e+00
  -1.8858723e+00
  -1.0782653e+00
  -1.6349711e+00
  -2.3896816e+00
  -1.8027786e+00
  -1.4866546e+00
  -2.3744806e+00
  -1.0905118e+00
  -2.2806642e+00
  -1.1635940e+00
  -1.4156389e+00
  -1.8015019e+00
  -1.3414629e+00
  -2.0521032e+00
  -5.5076079e-01
  -1.1627458e+00
  -2.2027309e+00
  -2.7244189e+00
  -1.2830890e+00
  -2.0392455e+00
  -1.9571715e+00
  -1.6982979e+00
  -1.4816603e+00
  -1.4298959e+00
  -2.0988537e+00
  -2.3490186e+00
  -9.4009654e-01
  -1.7604765e+00
  -1.9614615e+00
  -2.1648521e+00
  -2.0169471e+00
  -1.6609778e+00
  -1.9260245e+00
  -2.1867103e+00
  -3.3592204e+00
  -6.3735721e-01
  -1.4928822e+00
  -1.9891546e+00
  -3.0832466e+00
  -2.7273521e+00
  -2.2299036e+00
  -1.7409327e+00
  -5.5102360e-01
  -1.2399899e+00
  -1.7260077e+00
  -1.1177033e+00
  -1.5136445e+00
  -1.9223111e+00
  -1.1770654e+00
  -8.9374608e-01
  -1.2415156e+00
  -1.1040491e+00
  -1.4011305e+00
  -2.8462120e+00
  -9.3867233e-01
  -1.9179299e+00
  -1.4566506e+00
  -2.4135640e+00
  -1.9034797e+00
  -2.2880303e+00
  -1.6564304e+00
  -6.6828044e-01
  -2.7086839e+00
  -9.2305937e-01
  -1.7858123e+00
  -9.1166726e-01
  -2.0770200e+00
  -1.3864043e+00
  -1.1040670e+00
  -1.7654999e+00
  -1.1357965e+00
  -1.7694857e+00
  -3.3170431e-01
  -1.7814262e+00
  -2.1905002e+00
  -9.3835509e-01
  -3.5736981e-01
  -2.7500071e+00
  -1.2993083e+00
  -2.2106604e+00
  -1.9510224e+00
  -9.4889800e-01
  -1.7357805e+00
  -1.6019605e+00
  -2.2516667e+00
  -1.0668625e+00
  -1.3823952e+00
  -2.5481110e+00
  -2.2317107e+00
  -2.0704640e+00
  -1.0786666e+00
  -2.7225219e+00
  -7.3955046e-01
  -1.5632686e+00
  -1.2126316e+00
  -1.7491781e+00
  -7.1623138e-01
  -2.7873501e+00
  -1.6688176e+00
  -2.4876517e+00
  -1.0411872e+00
  -1.1399560e+00
  -2.2310780e+00
  -2.1335739e+00
  -2.3377675e+00
  -8.4481354e-01
  -1.8110413e+00
  -2.2933730e+00
  -2.3950952e+00
  -2.2101777e+00
  -1.0760785e+00
  -2.1892942e+00
  -2.8374887e+00
  -9.0565826e-01
  -1.7651711e+00
  -1.7324931e+00
  -1.6577066e+00
  -2.3431437e-01
  -2.1718353e+00
  -7.4960672e-01
  -1.9270876e+00
  -1.3854367e+00
  -3.5568659e+00
  -1.7323451e+00
  -1.9365256e+00
  -1.6087890e+00
  -1.7460059e+00
  -2.2662560e+00
  -2.1438113e+00
  -7.2593669e-01
  -1.2748845e+00
  -1.6292156e+00
  -1.6585867e+00
  -1.7833328e+00
  -1.4358979e+00
  -1.5013553e+00
  -6.2480860e-01
  -1.3505752e+00
  -6.0530643e-01
  -9.8382761e-01
  -1.9729116e+00
  -1.7416573e+00
  -1.3569005e+00
  -1.7386409e+00
  -2.7870138e+00
  -1.3429873e+00
  -1.9971772e+00
  -1.5527183e+00
  -1.2819549e+00
  -1.3206810e+00
  -1.2107617e+00
  -1.6030398e+00
  -2.6189877e+00
  -6.6647572e-01
  -6.9029918e-01
  -1.5742726e+00
  -2.3875853e-01
  -1.2240765e+00
  -2.4106494e+00
  -1.8938148e+00
  -1.4895352e+00
  -2.0087502e+00
  -3.5652598e-01
  -2.8549763e+00
  -1.5873801e+00
  -2.3035459e+00
  -1.5307997e+00
  -1.2009774e+00
  -2.0397938e+00
  -1.2800885e+00
  -1.7714881e+00
  -1.6473814e+00
  -2.0574978e+00
  -8.9959211e-01
  -9.7523877e-01
  -1.1636545e+00
  -2.2881212e-01
  -1.1593137e+00
  -3.1388726e+00
  -1.6888408e+00
  -2.5823843e+00
  -1.5947541e+00
  -6.5016040e-01
  -1.8588784e+00
  -2.0964896e+00
  -5.8467088e-01
  -2.6914593e+00
  -2.2049396e+00
  -1.7575476e+00
  -1.7422597e+00
  -1.6152331e+00
   2.9464601e-02
  -2.5097049e+00
  -2.1812482e+00
  -1.3839857e+00
  -2.5863867e+00
  -1.4084085e+00
  -5.4327738e-01
  -2.0584140e+00
  -1.8704202e+00
  -1.5729133e+00
  -1.2231869e+00
  -6.1339322e-01
  -9.3227986e-01
  -1.9114818e+00
  -1.7562022e+00
  -6.4128985e-01
  -5.4443962e-01
  -1.6083525e+00
  -1.6049231e+00
  -2.1349014e+00
  -1.5713514e+00
  -2.4361322e+00
  -1.7072397e+00
  -2.3840170e+00
  -2.3171896e+00
  -1.5025584e+00
  -2.0494410e+00
  -8.5978837e-01
  -2.4744610e+00
  -3.4536426e+00
  -2.1184813e+00
  -4.9692756e-01
  -1.6379378e+00
  -3.5589937e+00
  -1.9334519e+00
  -1.6339040e+00
  -3.0015277e+00
  -1.2036843e+00
  -1.5092543e+00
  -1.0922387e+00
  -1.3950832e+00
  -1.7056996e+00
  -3.0012246e+00
  -1.8948695e+00
  -2.1077489e+00
  -1.9864009e+00
  -2.0342563e+00
  -8.2275770e-01
  -1.6516971e+00
  -4.9396233e-01
  -2.4034657e+00
  -1.4049255e+00
  -2.2901218e+00
  -1.3609242e+00
  -2.2024826e+00
  -1.6818408e+00
  -1.9456167e+00
  -1.9215113e+00
  -1.8754549e+00
  -1.3627940e+00
  -2.2765525e+00
  -2.1361401e+00
  -2.5591261e-01
  -3.1098873e+00
  -5.6541317e-01
  -5.8434210e-01
  -2.4155107e+00
  -1.6878650e+00
  -1.5368187e+00
  -7.7771512e-01
  -1.2348326e+00
  -1.1840628e+00
  -1.2538221e+00
  -1.7686799e+00
  -1.9388444e+00
  -3.1061820e+00
  -1.0704647e+00
  -1.3931107e+00
  -1.3240887e+00
  -2.0011963e+00
  -1.9442307e+00
  -9.5776847e-01
  -2.4051031e+00
  -3.3748930e+00
  -1.3619510e+00
  -1.2468404e+00
  -1.8175285e+00
  -7.1019693e-01
  -1.4570828e+00
  -1.4438768e+00
  -1.5125840e+00
  -9.9525477e-01
  -1.3861597e+00
  -1.9819332e+00
   1.9882895e-01
  -1.2753270e+00
  -1.8789432e+00
  -2.6462763e+00
  -1.2190445e+00
  -8.6384166e-01
  -9.3831957e-01
  -1.3173870e+00
  -2.1035974e+00
  -1.3444422e+00
  -1.6461289e+00
  -3.6486919e+00
  -2.9870622e+00
  -2.5132388e+00
  -2.4850401e+00
  -1.7774932e+00
  -1.4556892e+00
  -1.1712026e+00
  -9.3004933e-01
  -3.2507743e-01
  -1.2443577e+00
  -1.2868043e+00
  -1.2603392e+00
  -1.1816148e+00
  -1.0211264e+00
  -2.2237452e+00
  -1.6030228e+00
  -6.3460164e-01
  -8.5442701e-01
  -3.0961857e+00
  -1.6506238e+00
  -1.0088061e+00
  -9.4517882e-01
  -1.5637050e+00
  -1.1716314e+00
  -1.6751052e+00
  -1.5994616e-01
  -3.1019469e+00
  -1.4553469e+00
  -1.3491940e+00
  -1.1237846e+00
  -1.3093191e+00
  -2.4455374e+00
  -1.4604594e+00
  -9.5434820e-01
  -1.5581521e+00
  -2.0371768e+00
  -1.4946953e+00
  -7.9531281e-01
  -1.8999855e+00
  -9.1856551e-01
  -1.4380508e+00
  -1.7264280e+00
  -1.9948418e+00
  -1.6067934e+00
  -9.6510533e-01
  -2.5067009e+00
  -1.8106177e+00
  -1.5675603e+00
  -1.7023448e+00
  -9.4180121e-01
  -1.3546551e+00
  -2.7386062e+00


==> Fig-text/score1_o_beta5.txt <==
   3.7026775e-01
   1.0473689e-01
   7.5270216e-01
   2.8850010e-01
   2.9306084e-01
   2.9616044e-01
   6.5268933e-01
   1.9700253e-01
   1.5612818e-01
   5.3063020e-01
   6.4811058e-01
   2.4069714e-01
   4.8424022e-01
   7.0984806e-01
  -2.4294188e-01
   9.4464054e-01
   3.3583329e-01
   3.4209411e-01
  -1.5176698e-01
   6.1285586e-01
   1.7994758e-02
   2.7036706e-01
  -5.1428005e-02
   4.3044943e-01
   2.8409073e-01
   4.4961157e-02
  -3.1043713e-02
   3.8956769e-01
   2.4017465e-01
   3.0610631e-01
  -2.8041806e-01
   2.3061604e-01
   1.0294122e-01
  -8.0976096e-02
   3.3243452e-02
  -2.6038993e-01
   3.2097914e-01
   2.6266432e-01
   1.4102110e-01
   2.6828327e-01
   2.6380504e-01
   8.1124417e-02
   5.0965439e-01
  -1.0302192e-01
   5.7917449e-03
   4.8403895e-01
   3.5139822e-01
   2.1862593e-01
   5.3651881e-01
   6.5637433e-02
  -1.6491351e-01
   2.4680760e-01
   4.2452957e-01
  -7.7982897e-02
   9.1603093e-02
   1.2675977e-02
  -1.3560194e-01
  -1.9966659e-01
   4.1288746e-01
   2.1839102e-01
   1.7635667e-02
  -1.9989211e-02
   5.7968784e-01
   2.8333882e-01
  -1.2991871e-01
   3.5043197e-01
   6.0836179e-01
   2.4043630e-01
   7.1209251e-02
  -1.3210264e-01
   1.7569555e-01
   5.0725219e-01
   2.3716953e-01
  -4.2763972e-02
   4.7835795e-01
   1.5343158e-01
   3.8834111e-01
   4.0369705e-01
   5.0514895e-01
  -3.4519238e-02
  -3.6590346e-01
   7.7749476e-01
   4.2978000e-01
   3.7120634e-01
   1.0925414e-01
   2.4702908e-01
   9.9603645e-02
  -1.3580387e-01
   4.8913329e-02
  -1.2685806e-01
   5.5635062e-01
   4.2789019e-01
  -2.2120290e-01
   5.5365124e-01
   4.2308937e-01
   1.5490750e-01
  -1.5397974e-01
   1.4431010e-01
   1.6079556e-01
   3.0113612e-02
   3.3808154e-01
  -1.8718955e-02
   4.1943269e-01
  -1.0360411e-01
   6.9398879e-02
   1.7505782e-01
   3.5007381e-01
   5.1143628e-02
   8.0619103e-02
  -2.4681652e-01
   5.0041093e-01
  -5.7408719e-02
  -1.7976963e-01
   5.2529338e-02
   1.5776080e-01
  -2.2348280e-01
  -1.5310488e-01
   4.3399777e-02
  -2.2762727e-01
   6.4332708e-01
   2.8850823e-01
   1.0469936e-01
   5.4307773e-02
   4.8070721e-01
   1.7615410e-02
   4.6984486e-01
   4.6371168e-01
   3.7723544e-01
   6.3571117e-01
   2.7471272e-01
  -3.4821493e-02
   3.5470457e-01
   3.4708772e-01
   4.6680683e-01
  -7.3800608e-02
   3.0744214e-01
   3.8847252e-01
  -9.8852897e-02
   1.6002130e-01
   3.3963114e-01
  -2.6387249e-01
   4.2545298e-01
  -1.9593497e-02
  -2.2056466e-01
   2.5212703e-01
   1.3506772e-01
  -1.7865449e-02
  -2.4481166e-01
   8.1723626e-02
   1.1418239e+00
   6.6645033e-01
   8.3506758e-03
   2.5279824e-01
  -4.6429610e-02
  -4.8111465e-01
   1.8631614e-01
   3.0636706e-01
  -2.6627729e-01
   2.9859384e-01
  -2.7699399e-01
   1.3311324e-01
  -4.0980617e-01
   7.2398106e-01
   4.6508768e-01
  -7.5739297e-03
   2.6942034e-01
   4.5447819e-01
   3.6968488e-01
   3.3015339e-01
   3.5671619e-01
   5.0302464e-01
   3.6122850e-01
   2.3863901e-01
   3.1937668e-01
  -6.5357503e-01
   2.4252002e-02
  -6.7776964e-01
  -3.0361215e-01
  -8.3428930e-03
  -2.8286803e-01
  -2.6166084e-01
   3.9479796e-01
  -2.4134098e-01
   7.7821528e-01
   8.3581144e-02
   2.4427828e-01
  -4.2346794e-01
   3.2511158e-01
   2.8779987e-01
   3.6462063e-01
   6.3209611e-01
  -1.8658842e-01
  -1.7087627e-01
   5.2210305e-01
  -1.9679681e-01
   4.9374310e-02
   1.1073820e-01
   1.7660749e-01
   6.3383653e-01
  -2.6569428e-01
  -5.5363292e-01
   4.6172237e-01
  -9.6082585e-02
   2.7850987e-01
  -1.3033056e-01
   7.1770596e-01
   4.2928006e-01
   1.7409461e-01
   1.3339802e-01
   2.3816134e-01
   4.2594664e-04
   3.7508828e-01
   2.2206553e-01
   3.5014949e-01
   3.3900675e-01
   1.6799105e-01
  -6.2063250e-03
  -1.3712385e-01
   2.3017149e-01
   4.5350794e-01
   9.0066835e-02
   3.2548429e-01
  -2.6958519e-01
   2.2001667e-01
   6.4466501e-01
  -9.1466107e-02
   2.4894769e-01
   7.0307201e-01
   1.6901722e-01
   5.8629163e-01
  -7.6881551e-03
   3.0720486e-01
   5.3344462e-01
   4.9040644e-03
   5.6251043e-01
   4.0528269e-01
   2.9974343e-01
  -7.0456793e-02
   1.0934652e-01
   5.1181561e-01
   3.4093182e-01
  -1.2033484e-01
   2.3932469e-01
   1.9279771e-01
  -1.4392912e-01
   1.4388241e-01
   5.4239367e-01
   5.9086802e-01
   4.9527773e-01
   7.8004821e-01
   4.5885862e-01
  -3.6895288e-01
   1.7909837e-01
   1.1699392e-01
   6.3148561e-02
   6.3949880e-01
  -3.1327495e-02
   7.5181525e-01
   4.4241769e-01
   1.9360514e-01
   8.4739033e-02
  -2.0855453e-01
  -1.0656594e-01
  -2.3560781e-01
   2.9181196e-01
   2.5806855e-01
  -3.3777754e-02
   2.9317619e-01
   6.8274576e-01
   5.0102001e-01
  -2.0409742e-01
  -1.6685357e-01
   1.5349589e-01
  -2.1521431e-02
  -1.7377353e-01
   4.7127404e-01
  -1.3119489e-01
  -3.6452828e-01
   2.0151007e-01
   3.6101482e-01
   4.4734915e-02
   5.8413404e-01
   4.2747466e-02
   8.2846530e-01
  -9.4813754e-03
   3.1709491e-01
   1.3991320e-01
   1.2070668e-01
   3.5362265e-02
   3.7959742e-01
   3.3071109e-01
  -2.9703251e-01
   3.9723789e-01
   1.4216732e-01
   2.3377342e-01
   3.3523594e-01
   3.0999064e-02
   7.0036518e-02
   5.2440428e-02
   1.4928692e-01
   2.1204227e-01
   1.8482273e-01
   3.9083968e-02
   5.1441118e-01
   1.6939353e-01
   1.4913173e-01
   2.2061168e-01
  -7.4901490e-02
  -7.7886612e-02
   2.3695371e-01
  -4.6741410e-02
   2.9733333e-01
  -1.6767917e-01
  -9.8905778e-02
   2.5207058e-01
   3.7268134e-01
  -7.5771967e-02
   1.4105955e-02
  -5.9392260e-02
  -5.6988276e-02
  -6.3355319e-02
  -3.8613801e-01
   8.7120010e-02
   2.4893128e-01
   2.2204412e-01
   2.1483934e-01
   5.1802388e-01
   2.2542285e-01
  -1.8110944e-01
   1.1622662e-01
   2.1037636e-01
   4.6201063e-01
  -2.6521204e-01
   1.6849654e-01
   2.2603702e-01
  -2.6096143e-01
  -2.2670661e-01
  -3.4806340e-02
   2.4379694e-01
  -1.6620737e-01
   2.9234618e-01
  -8.8409142e-02
   1.5483940e-01
   6.4509440e-01
  -1.4397812e-02
   1.6691164e-01
   1.4306230e-01
   1.9167441e-01
   3.9500182e-01
   2.8198912e-02
   1.1416200e-01
  -6.2697606e-02
   1.4389440e-01
  -1.8655706e-01
   6.9727045e-01
   2.7281129e-01
   1.8338353e-01
   2.6880756e-02
   5.6009354e-01
   2.2285249e-01
   3.1309179e-01
   3.7792283e-01
  -1.5680800e-01
   3.9357458e-01
  -2.5142098e-01
   5.3356464e-01
   6.3979140e-02
  -1.6481883e-01
   6.9874618e-02
  -1.9045580e-01
  -1.5875995e-01
   1.4134486e-01
   3.0801882e-01
   6.1313953e-01
   6.7205084e-01
   2.1083286e-03
   3.3391131e-02
   4.9280512e-02
  -9.4523372e-02
   2.1684025e-01
   3.6338256e-01
  -9.4220001e-02
   6.4231072e-01
   3.2190376e-01
   4.9549107e-01
   3.9665205e-02
   5.3243053e-01
   5.8680759e-01
   3.1513597e-01
   3.3248839e-02
  -1.2264598e-01
   7.2042675e-01
  -2.5209959e-01
   6.8608510e-01
   2.8848747e-01
  -2.7702243e-01
   3.0235905e-01
   4.2985219e-01
   2.9627949e-01
   2.6336633e-01
  -1.9552411e-01
   2.4845617e-01
   2.3916433e-01
   4.0824814e-01
   3.8837300e-01
   3.3838872e-01
  -2.7457715e-01
   6.5883401e-01
   6.0053636e-01
   6.6895074e-01
   3.3388749e-01
   4.7838143e-01
  -5.2605716e-02
   2.5045943e-01
   5.5888742e-01
   2.3553778e-01
   3.7852320e-02
   2.8295246e-01
   1.9959317e-01
  -2.7705986e-01
   5.2225430e-01
   3.0661839e-01
   1.1819362e-01
   7.1109327e-01
   4.8051317e-02
   1.8467881e-01
   2.8741962e-01
  -5.1273168e-02
   1.9467389e-01
   3.4800414e-01
   2.0220759e-01
   3.0091743e-01
  -7.0864952e-02
   2.5116320e-01
   4.4447285e-01
   4.3079323e-01
   3.0250997e-01
   4.2283188e-01
  -4.2771789e-01
   2.3730057e-02
   8.7115085e-02
   4.5653293e-01
   2.9449917e-01
  -9.5921787e-02
   5.6840932e-01
   2.1716974e-01
   3.2726310e-02
   1.7622654e-01
  -7.0759604e-02
   4.2684924e-02
   1.8279858e-01
   1.0631560e-01
  -1.2243447e-01
  -2.3318071e-02
   1.3202208e-01
  -2.0255587e-01
   2.1074923e-01
  -5.9388146e-01
   3.5355199e-01
  -1.4134976e-01
   2.7548942e-01
   2.7130609e-01
   3.1056341e-02
   5.8643336e-01
  -1.0386082e-02
   1.1574480e-02
   4.1995895e-01
   6.6148086e-01
   3.1905875e-01
   3.1320646e-01
   6.0281742e-02
   5.4960736e-01
  -2.2209399e-01
   4.1627773e-02
   3.5863538e-01
   6.9339862e-01
  -1.2240212e-01
   9.5520611e-02
   4.2336927e-01
  -2.8178802e-01
  -2.5279430e-02
  -1.0469193e-01
   2.5085141e-01
  -1.3687018e-01
   3.4630577e-01
   6.3625475e-02
   6.5180995e-01
   1.9767242e-01
   4.7939426e-01
   4.9408696e-01
   3.3650953e-01
   2.9398040e-01
   2.4045003e-02
   7.9869608e-01
   4.3572756e-01
   2.7730623e-01
   2.4045770e-01
   8.6789165e-02
   4.9155924e-02
   3.2244269e-01
   3.8488893e-02
   3.8242330e-01
   2.8697214e-02
  -1.5355857e-02
   2.2672598e-02
   4.1297627e-01
   9.4032409e-01
  -5.2156182e-01
   1.9255389e-01
   3.9717427e-01
   2.5146126e-01
   3.3071327e-01
   1.4495036e-01
  -1.4035379e-01
   1.4166524e-01
   2.1138963e-03
   1.7742276e-01
   2.1849058e-01
   1.6267484e-01
   1.6231298e-01
   1.6119376e-01
   5.5423566e-01
   2.9223083e-01
   6.2728215e-01
   4.2376492e-01
   2.7232122e-01
   4.1486937e-01
   9.9047027e-01
   2.3358717e-01
   6.1601391e-01
   8.9817250e-02
   4.6552631e-02
   3.2035290e-01
   1.1143775e-01
  -1.0599416e-01
   3.2338744e-01
   9.7731825e-02
   1.0214866e-01
   2.2538980e-01
  -6.0878330e-03
   1.1601672e-01
   7.4088518e-01
   5.0528633e-01
   5.9482005e-01
  -9.3016221e-02
  -3.6322738e-02
  -3.0591372e-01
   1.2627323e-02
  -1.3856781e-01
   3.9110345e-01
   5.2216770e-01
   2.5319274e-01
   2.8344496e-01
   1.1220231e-01
   4.4747037e-01
   1.3016359e-01
  -2.9020439e-02
  -2.9565208e-01
   2.0497988e-01
   1.0893431e-01
   8.2248170e-01
   7.2954960e-01
   3.2580944e-01
   3.9668995e-01
  -5.6012452e-02
  -4.6658534e-01
  -1.7820753e-01
   2.2880144e-01
  -3.4498043e-02
   2.3465090e-01
   3.4901102e-02
   9.4898273e-02
   4.0573725e-01
   3.7138602e-01
  -5.1093580e-02
   1.5530703e-02
   2.3423266e-01
   6.9433231e-01
   2.9273882e-01
   4.6248885e-02
   3.3667486e-01
   2.7679937e-01
   5.3840027e-01
   1.4077786e-01
   3.0143482e-01
   4.2319566e-01
  -9.5676149e-03
   8.5489568e-02
  -4.6738056e-01
  -3.7466590e-01
  -3.8231487e-01
   2.1174584e-01
   4.0187437e-01
   2.9095379e-01
   3.0493346e-01
   2.6656184e-01
   6.0396386e-01
  -3.7983389e-02
   2.0051987e-01
   1.4607274e-01
   5.1263268e-02
   4.2737396e-01
  -4.1679328e-03
   6.5227889e-02
   7.3992286e-01
  -3.6733842e-02
   3.1676732e-01
   2.4597582e-01
  -4.0294477e-02
   3.2901637e-01
   5.3294176e-01
   3.3534294e-01
   3.7087259e-01
   1.1574038e-01
   3.8825656e-01
   4.1659228e-01
  -5.8291696e-02
   1.8896731e-02
   1.3810254e-01
  -3.7834074e-03
   6.1955733e-02
   3.5211662e-01
   2.3511991e-01
   8.6751688e-02
   1.6186572e-01
   1.2435800e-01
   8.1747095e-02
   1.1559265e-01
  -2.1208970e-01
   2.4302607e-01
  -9.0532909e-02
   5.9133142e-01
   3.7414778e-01
   5.7055365e-01
   5.8016179e-01
   8.7979129e-01
   2.5433937e-01
   1.4466281e-01
  -2.8289042e-01
   2.7471923e-01
   1.6344970e-01
   2.8721329e-01
   3.5407662e-01
   6.9743116e-01
   2.9715830e-01
  -3.2678160e-01
   3.5310670e-01
  -1.5488076e-01
   5.5275120e-01
  -4.5737647e-02
   1.8945683e-01
   4.6754168e-01
   3.4574002e-01
  -4.1674177e-03
   5.1856316e-01
   2.2108916e-01
  -3.7278617e-01
   5.8645865e-01
  -5.4523546e-03
   3.3531113e-01
   3.1347031e-01
   2.4230278e-02
  -2.9530550e-01
   2.9944389e-01
  -1.2482797e-03
  -5.3424167e-01
   1.7015149e-01
  -2.0469281e-01
  -1.3788265e-01
  -3.2739027e-01
   2.9765042e-01
   2.6545209e-01
   1.4376728e-01
  -1.8264697e-01
  -9.2494470e-02
   1.5379354e-01
   4.9542068e-01
   1.1078260e-01
  -4.3052521e-01
  -1.1554984e-01
   1.6825631e-01
   8.3085272e-02
   4.7610113e-01
  -3.2125929e-01
  -3.9322029e-01
   1.1869297e-01
   1.2702875e-01
   2.1751639e-01
   1.0487644e-01
  -2.6537313e-02
   3.2426264e-01
   4.3393647e-01
   6.1933609e-01
   7.7930516e-01
  -2.6729386e-01
   1.0876156e-01
   4.9476399e-01
   3.4586521e-01
   4.6535038e-01
   4.0457666e-01
  -5.0639706e-02
   4.1711697e-01
  -8.1481452e-02
  -4.8149514e-02
   1.0693954e-01
   4.1469356e-01
   3.4560375e-01
   1.5350669e-01
  -3.5168140e-01
   3.5995755e-01
   3.5947125e-01
   5.4294253e-01
   6.2872100e-02
  -1.0481444e-01
   7.3635843e-02
   3.3578080e-01
   2.5689228e-01
  -4.2191882e-01
  -1.2050078e-01
  -9.4550757e-02
   4.9224143e-02
   3.1494597e-01
   6.8258892e-01
  -1.1298453e-01
   7.2912383e-01
   8.8270780e-02
   2.5244519e-01
   4.0701571e-01
  -1.2452550e-01
   1.9355336e-01
   1.4559111e-01
   1.7358939e-01
   2.9067771e-01
  -3.8875800e-02
   5.4532393e-01
   2.8743523e-01
   4.1655602e-01
  -1.1760056e-01
   5.8848509e-01
   6.1844965e-01
   4.7414928e-01
  -2.5918957e-01
   4.4873126e-01
   3.1301964e-01
  -3.1052353e-02
  -5.4842987e-02
   5.5187268e-01
   7.9921186e-01
   1.3172062e-01
   2.0381669e-01
   2.0589152e-01
   1.1769357e-01
   4.5575588e-01
   4.1360915e-01
   2.9345176e-01
   6.6270415e-01
   3.7814685e-01
  -7.7246985e-02
   4.4677343e-02
  -5.4441364e-02
   1.9565251e-01
  -2.3982672e-01
  -8.6068133e-03
   4.2774264e-01
  -9.0141835e-02
   1.3373633e-01
  -2.0056697e-01
   4.2981995e-01
  -2.7052565e-02
   4.9969832e-02
   2.4652791e-01
   4.6830338e-01
   2.9993904e-01
   7.0838222e-01
   2.7138479e-01
   8.6171856e-02
  -1.5147125e-02
   2.5281288e-01
   4.0458966e-01
   1.1004920e-01
   5.1034079e-02
  -2.5904304e-02
   2.1614280e-01
   3.8767393e-01
  -2.1922203e-01
   3.4015382e-01
  -1.7881786e-01
  -2.9439142e-01
   2.4132253e-01
   9.2774885e-02
   6.7018350e-01
   3.6832341e-01
   2.1905640e-01
  -2.8534282e-01
   8.2957873e-01
  -2.8028482e-01
   1.1794850e-01
   2.2598416e-01
  -2.0981714e-01
   3.3659418e-01
   5.3745999e-01
   7.0624231e-02
  -1.1660054e-01
   1.7488268e-02
  -1.8861649e-01
   1.6331119e-01
   1.1651498e-01
   3.2393072e-01
   9.0463877e-02
  -1.9612762e-01
   3.3697661e-01
   5.9931791e-03
   1.0488529e-01
   1.8205717e-03
   4.1424311e-01
   2.5542182e-01
   2.3586020e-01
   1.9971824e-02
  -1.8643052e-01
  -8.2705766e-02
  -3.4696776e-01
   6.2788905e-01
  -1.8836114e-01
   1.2985833e-01
   4.1844145e-01
  -1.0660458e-01
   4.3643848e-01
  -3.2939660e-02
  -5.2139879e-02
   4.0108094e-01
   4.4481508e-01
   5.3982136e-01
   8.1839255e-02
   1.4565695e-01
   3.9845539e-01
   4.8120556e-01
   5.4620968e-01
  -2.8564157e-01
   1.7762247e-01
   7.3107948e-02
   4.9895261e-01
   8.1767923e-01
   6.1797370e-01
   7.5725049e-01
  -2.5075803e-01
   2.2577603e-01
   1.2390013e-03
   1.0285490e-01
   2.5299182e-01
   5.6421333e-01
   6.5219095e-01
   4.3732119e-01
  -3.0328407e-01
   3.6359540e-02
   2.3506536e-02
   3.3501929e-01
   3.9798656e-01
  -3.2379286e-01
   4.0190723e-01
  -3.5647205e-02
  -1.9077299e-01
   2.4260943e-01
  -2.7026030e-02
   3.3394433e-01
  -8.2644497e-02
   1.0106036e-01
   1.4647004e-01
   1.3103235e-01
   1.8533445e-01
  -7.4454238e-02
   6.3737262e-01
  -1.2282883e-01
   3.6376533e-02
   1.5898022e-01
   1.9932195e-01
   4.9779559e-01
   6.3034160e-01
   4.3369727e-01
   1.6636856e-01
   3.3498311e-01
   6.4509760e-01
   2.0415971e-01
   2.3566690e-01
  -3.1448108e-01
   5.0869731e-02
   3.1498160e-02
  -6.3716068e-02
  -2.2808000e-02
   2.7866668e-01
   3.6834875e-01
   1.9784115e-01
   6.3208363e-01
   4.8188107e-01
   4.9355274e-01
   3.5060686e-01
   7.4339096e-02
   5.1920730e-01
   2.7400424e-01
   4.3255152e-01
   2.5160269e-01
  -5.0954029e-01
  -1.1796759e-01
   4.5798236e-01
   2.8948168e-01
   3.6767944e-01
   3.8358471e-03
   2.6882844e-01
   2.7100228e-01
   1.8164037e-01
  -3.9945535e-02
   6.0055124e-01
  -1.5807693e-01
   4.5960465e-01
   3.1969037e-01
   2.8726090e-01
   5.7846002e-01
  -4.5933518e-01
   7.1368282e-02
   3.3227852e-01
  -3.6350848e-01
   2.1972169e-01
   3.6918623e-01
   2.5590799e-01
   5.6820733e-01
   1.3322680e-01
   3.8936233e-01
  -7.6437621e-02
   3.7359414e-01
   2.4854730e-01
  -1.4225968e-02
  -9.7647583e-02
   5.1520371e-01
  -4.2170830e-01
  -1.0343608e-01
   4.0990768e-01
  -6.0985590e-02
  -6.6386779e-02
   4.1815657e-01
   1.3661322e-01
   5.0439275e-01
   4.6167002e-01
   2.0231424e-01
   1.6127635e-01
   3.8543361e-01
  -3.3097260e-01
  -9.7785607e-02
  -6.0651036e-02
   1.1171156e-01
   3.3914942e-01
   6.4514012e-02
  -2.7001933e-01
  -2.4275824e-01
   5.5227300e-01
   2.4315297e-01
   2.9044319e-01
  -2.3733226e-01
  -3.3665748e-02
   4.4969263e-01
   2.8026118e-01
   1.3105801e-01
  -2.5358761e-02
  -1.0354257e-01
   4.4314220e-01
   2.1054480e-01
  -1.3075566e-01
  -6.4855870e-02
   7.1657181e-01
  -2.6595801e-01
   3.1924318e-01
   6.9566960e-02
  -1.6139113e-02
   1.0460526e+00
  -5.9772593e-02
   8.5465116e-02
   3.7988886e-01
   1.9305398e-01
   8.4718033e-02
   1.5054325e-01
   6.1020363e-02
   3.1886321e-01
   4.2365729e-02
   7.6175742e-01
   6.1108258e-01
   5.8447355e-01
  -2.0894253e-01
   2.0290029e-02
   2.3074471e-01
   1.8109616e-01
   1.0717542e-01
  -7.9263166e-02
   1.1077486e-01
   4.5827714e-02
   4.6332321e-02
   2.3555081e-01
   4.2077339e-01
   4.3580810e-01
  -1.4611194e-02
   2.6852461e-01
   2.3932071e-01
  -3.0636156e-02


==> Fig-text/score2_no_beta0.txt <==
  -4.1306962e-01
  -7.1877209e-01
  -6.4675471e-01
  -6.1653030e-01
  -6.1619626e-01
  -9.9773801e-01
  -4.2653432e-01
  -9.9490584e-01
  -8.4399798e-01
  -5.2183412e-01
  -9.8105717e-03
  -9.9261877e-01
   3.7256384e-01
  -6.2670026e-01
  -7.4194174e-01
  -3.8486983e-01
  -7.1388132e-01
  -7.4319479e-01
  -5.5358096e-01
  -3.9797415e-01
  -2.3009902e-01
  -8.2247484e-01
   5.8805192e-02
  -4.8448363e-01
  -1.1337676e-01
  -1.0796770e+00
  -3.7233678e-01
  -5.4385602e-01
  -8.8051099e-01
  -3.3670221e-01
  -3.2402896e-01
  -2.6239188e-01
  -6.7294295e-02
  -3.0503056e-01
  -5.3032356e-01
  -2.5861530e-01
  -3.9188723e-01
  -7.8822317e-01
  -1.3412437e+00
  -5.2141442e-01
  -5.6297201e-01
  -4.1274493e-01
  -4.3071321e-01
  -8.6543832e-02
  -3.2527605e-01
  -2.5776528e-02
  -6.5329329e-02
  -4.0400674e-01
   1.2757235e-01
  -4.7734887e-01
  -2.2556903e-01
  -9.5823494e-01
  -1.0314044e-01
  -7.1290862e-01
  -1.6931822e-01
  -1.2912148e-01
  -2.7139018e-01
  -8.8049837e-01
  -4.4939181e-01
  -7.3016485e-01
  -5.7609517e-01
  -5.5557413e-01
  -4.7783586e-01
  -4.7312319e-01
  -6.3189029e-01
  -1.0933194e-01
  -3.9807532e-01
  -5.8733773e-01
  -2.0680228e-01
  -1.1173599e+00
  -9.0554692e-01
  -6.0985118e-01
  -2.6206142e-01
  -1.0842296e+00
  -5.0514794e-01
  -9.6840661e-02
  -4.3187405e-01
  -3.5361846e-01
  -7.2188076e-02
  -1.6251172e-01
  -2.0390588e-01
  -2.8669648e-01
   6.4416712e-02
  -5.3648023e-01
   2.5980913e-01
  -7.0035441e-01
  -8.8063992e-01
  -1.8979744e-01
  -2.2839297e-01
  -1.2308758e+00
   3.2049943e-01
  -3.1157505e-01
   5.4918162e-01
  -3.1875337e-01
  -1.0758462e+00
  -8.0558903e-01
  -5.9701501e-01
  -4.5777217e-01
  -5.4580046e-01
  -6.1309424e-01
  -4.0419777e-01
  -6.0921042e-01
  -4.5910232e-01
  -6.2619998e-01
  -5.2514283e-01
  -7.1488978e-01
  -4.3121348e-01
  -3.1479823e-01
  -5.5449859e-01
  -1.1097552e+00
  -1.8693292e-01
  -7.9345323e-01
  -5.4807814e-01
  -5.6267987e-01
  -3.0280042e-01
  -1.5165078e-01
  -1.9792934e-01
  -3.5376925e-01
  -3.4758506e-01
  -3.3655539e-01
  -7.7015496e-01
  -1.8105214e-01
   5.6918996e-02
  -3.4172395e-01
  -6.3324690e-01
  -3.9049716e-01
  -4.1390874e-01
  -6.9804386e-01
  -9.0133976e-01
  -5.0127971e-01
  -4.1983893e-01
  -4.8165858e-01
  -3.0892114e-01
  -5.4053874e-01
  -5.5434469e-01
  -3.7967845e-01
  -3.6032383e-01
  -4.0865730e-01
  -3.1469901e-01
  -7.1821757e-01
  -1.5026436e-02
   4.8474439e-02
  -3.5793138e-01
  -4.3621194e-01
  -2.0317625e-01
  -1.8923211e-01
   1.1118854e-01
   2.4740255e-01
  -1.0343065e+00
  -1.6113142e-01
  -3.0826471e-01
  -1.2292400e-01
  -1.7797834e-01
  -4.2560679e-01
  -6.9622698e-01
  -7.9623417e-01
  -6.2974134e-01
  -6.7615892e-01
  -3.2518019e-01
  -8.8382153e-01
  -4.7453077e-01
  -9.0043173e-01
  -8.8681498e-02
  -5.1568860e-01
  -1.6511122e-01
  -7.2380606e-01
  -7.0070762e-01
  -7.7272525e-02
  -5.7599837e-01
  -5.0202851e-02
  -6.7211230e-01
  -8.0013802e-01
  -6.8942821e-01
  -9.5710235e-01
  -2.9324082e-01
  -1.2352109e-01
  -2.5348801e-01
  -6.8291592e-01
  -4.5310768e-01
  -3.4875766e-01
  -8.5115782e-01
  -2.9465172e-01
  -9.3859062e-02
  -7.5765725e-01
   3.7865030e-02
  -3.5997734e-01
  -5.3427336e-01
  -4.1200201e-01
   2.3340786e-01
  -9.2014740e-01
  -5.2292685e-01
  -3.1059341e-01
  -8.0008776e-01
   1.0125867e-01
  -5.5005019e-01
  -3.9277251e-01
  -1.7795510e-02
  -3.7925535e-01
  -3.6751934e-01
  -2.7321335e-01
  -4.5132046e-01
  -4.0923603e-01
  -2.4406634e-01
  -9.1169777e-01
  -1.2641866e-01
  -8.0487204e-01
  -6.4767947e-01
  -1.1535606e-01
  -4.0899707e-01
  -2.1030328e-01
  -3.3635220e-01
  -9.9255237e-01
   4.9307994e-02
  -8.8524665e-01
   3.6868099e-02
  -5.1430561e-01
  -5.2476172e-01
  -2.2491413e-01
  -1.0378661e+00
  -9.8372355e-01
  -1.0729329e+00
  -6.9468274e-01
   3.5796491e-01
  -6.4134137e-01
  -6.9408928e-01
  -4.6274431e-01
  -3.6682992e-01
  -7.3796490e-01
  -7.3115963e-01
  -6.4087961e-01
  -1.2175428e-01
  -1.5229967e-02
  -5.7683250e-01
  -1.0567408e+00
   3.8333025e-02
   3.4859557e-02
  -6.2838630e-01
  -5.4498303e-01
  -3.2509892e-01
  -1.4485092e-01
  -1.9382611e-01
  -4.0680616e-01
   2.9549022e-01
  -1.1472746e-01
  -7.7371852e-01
  -3.5951122e-01
  -1.1569166e+00
  -5.4844240e-01
  -2.4242005e-01
  -6.1045563e-01
  -8.8526647e-01
  -7.6564835e-01
  -7.8046200e-01
  -4.6335357e-01
  -5.3723216e-01
  -5.8716715e-01
  -4.8057428e-01
  -1.0358595e+00
  -3.2725942e-01
  -2.8714435e-01
  -3.3425971e-01
  -6.1311430e-01
  -9.6563074e-01
  -2.1532644e-01
  -8.4580901e-01
  -7.8296279e-01
  -6.0767769e-01
  -6.8761641e-01
  -5.2496931e-01
  -5.5317733e-01
  -2.1256574e-01
  -5.4931371e-01
  -4.8080912e-01
  -3.7081845e-01
  -5.6210086e-02
  -2.4262319e-01
  -3.7275726e-01
  -4.7972430e-01
  -1.1312400e-01
  -6.7719857e-01
  -7.0167935e-01
  -5.8924746e-01
  -6.3005125e-01
  -5.0139205e-01
  -6.8469362e-01
  -6.6559508e-01
  -4.8483806e-01
  -5.4360239e-01
  -4.5474846e-01
  -4.5761683e-01
  -2.4896672e-01
  -1.5254013e-01
   6.2748388e-02
  -4.3877782e-01
  -4.1589246e-01
  -4.0431734e-01
  -6.8393853e-01
  -7.1984752e-01
  -5.5094401e-01
  -6.6180757e-01
  -6.3594632e-01
  -7.5277071e-01
  -2.9170731e-01
  -7.1691727e-01
  -4.0759147e-01
  -1.8799796e-01
   3.4715009e-01
  -1.1058901e+00
  -6.9166153e-01
  -5.8302244e-01
  -2.0176131e-01
  -5.8709060e-01
  -1.5118449e-02
  -8.0682398e-01
  -7.5669335e-01
  -4.8654534e-02
  -1.3505285e-01
  -3.0502593e-01
  -2.7453357e-01
  -7.6984167e-01
  -1.2971029e+00
  -1.8970955e-01
  -4.5770590e-01
  -8.6397698e-02
  -2.5065387e-01
  -6.8280110e-01
  -7.5073596e-01
  -7.4381401e-01
  -1.9417465e-01
  -7.4677185e-01
  -3.7425585e-01
  -6.5772931e-01
  -1.0651007e+00
  -9.2063132e-01
  -6.6920258e-01
  -5.4485886e-01
  -6.7466910e-01
  -8.4567571e-01
  -4.0239556e-01
  -8.1117448e-01
  -1.7489007e-01
  -3.0059265e-01
  -1.0051565e-02
  -1.5384063e-01
  -3.3370434e-01
  -5.1997518e-01
  -3.8094557e-01
  -8.0819227e-02
  -5.0279107e-01
  -5.7715333e-01
  -4.2429123e-01
  -1.1165618e+00
  -1.2508916e+00
  -7.4815131e-01
  -8.1286930e-01
  -4.5536190e-01
  -3.8055866e-01
  -9.6169861e-01
  -5.7715981e-01
  -7.1649425e-01
  -6.3352712e-02
  -6.3948661e-01
  -3.9444304e-01
  -8.7775406e-01
  -4.5450183e-01
  -2.4755707e-01
  -1.0405619e+00
   1.8412750e-01
  -6.7478505e-02
  -4.0688844e-01
  -4.6116442e-01
  -3.2930216e-01
  -6.5494508e-01
  -5.8406438e-01
  -7.3616451e-01
  -7.2529128e-01
  -8.3288241e-01
  -6.3338458e-01
  -8.2142272e-01
   1.7804781e-01
  -6.5135923e-01
  -1.0294020e+00
   2.3473560e-02
  -1.0610385e+00
  -3.5469610e-01
  -4.7081622e-01
  -4.8352593e-01
  -2.8971310e-01
  -6.6026249e-01
  -4.6671901e-02
  -1.7308391e-01
  -4.9923034e-01
  -6.3664241e-02
  -7.8868862e-01
  -1.0497439e+00
  -4.1849450e-01
  -7.0508118e-01
  -7.2325781e-01
  -1.7733264e-01
  -2.8446622e-01
  -4.8537361e-01
  -5.8796575e-01
  -1.0608529e+00
  -7.5461809e-01
  -5.1451921e-01
  -2.9096046e-01
  -8.2595058e-01
  -2.3399941e-01
  -5.5160688e-01
  -4.1042154e-01
  -1.9312843e-01
  -2.2190149e-01
  -8.4521138e-01
  -7.6138304e-01
   3.4233838e-01
  -3.4339654e-01
  -2.4184466e-01
  -4.9312809e-01
   2.7083495e-02
  -8.5410965e-01
  -7.3365198e-01
  -8.3322446e-01
  -6.9496520e-01
   4.3364358e-02
  -4.5987015e-01
  -3.6857352e-01
  -1.1203216e-01
  -6.7412734e-01
  -3.3222141e-01
  -2.7814092e-01
  -1.8034782e-01
  -5.1975074e-01
  -7.7419678e-01
  -4.1988677e-01
  -6.8792132e-01
  -2.5554360e-01
  -8.3131632e-01
  -8.4838435e-01
  -5.2551790e-01
  -3.2952426e-01
  -6.2546653e-01
  -3.3195915e-01
  -4.9946499e-01
  -8.1408956e-01
  -4.5859143e-01
  -3.1714480e-01
  -7.7396510e-01
  -1.7169246e-01
  -6.9092171e-01
  -5.3825350e-01
  -3.8462615e-01
  -1.2551296e-01
  -1.1242219e+00
  -6.2506797e-01
  -5.2001008e-01
  -7.5277354e-01
  -1.6905370e-01
  -9.9549408e-01
  -6.3816216e-01
  -1.2095388e-01
  -5.3789648e-01
  -6.6591278e-01
  -7.8992823e-01
  -5.4343466e-01
   6.0117728e-02
  -6.3006467e-01
  -1.4641484e-01
  -5.5975738e-01
  -2.2889169e-01
  -5.2379359e-01
  -3.0125444e-01
  -3.9766407e-01
  -1.6571068e-02
  -5.3703872e-02
   9.8210860e-02
  -5.4053021e-01
  -2.8647434e-01
  -2.5325908e-01
  -7.6428225e-01
   2.3458597e-02
  -5.2247656e-01
  -5.6829416e-01
  -6.6710512e-01
  -1.7988073e-01
  -1.9687454e-01
   4.4525082e-02
  -1.2115697e-01
  -1.1141054e+00
  -1.2332975e+00
  -7.7873047e-01
  -4.8948382e-01
  -6.1366022e-01
  -4.1587140e-01
  -4.4593575e-01
  -3.7365068e-01
  -9.7901682e-02
  -6.2428250e-01
  -1.6047280e-01
  -1.0058068e+00
  -1.1012216e+00
  -3.0025524e-01
  -3.3455797e-01
  -2.4699027e-01
  -4.6490025e-01
   1.7769942e-01
  -9.5589728e-01
   2.0250242e-01
  -8.4163130e-01
  -9.1225685e-02
   3.5251493e-02
  -7.5751849e-01
  -4.7686799e-01
  -4.5395938e-01
  -5.9170973e-01
  -3.6831948e-01
  -7.7430204e-01
  -4.1337158e-01
  -1.5387595e-01
  -5.3761407e-01
  -9.0376333e-01
  -7.5489236e-01
  -5.0891008e-01
  -3.1049834e-01
  -6.5896464e-01
  -1.7605112e-01
  -1.7343803e-01
  -2.4437090e-01
  -6.8370438e-01
  -5.0023498e-01
  -1.0164288e+00
  -6.9991510e-01
  -6.3391895e-01
  -7.4375105e-01
  -5.3920048e-01
  -1.4819579e-01
  -1.7353110e-01
  -7.9607204e-01
  -5.8308934e-01
  -1.1349191e-01
  -1.2143530e-03
  -1.0220226e+00
  -6.9124010e-01
  -3.9297005e-01
  -3.9345850e-01
  -7.3297120e-01
  -3.5740452e-01
  -4.3254932e-01
  -2.3141553e-01
  -8.8928188e-01
   1.1159456e-01
  -6.5654489e-01
  -5.0979685e-01
  -8.0399950e-02
  -4.8873155e-02
  -2.8596093e-01
  -8.9556254e-01
  -1.6910521e-01
  -7.0691550e-01
  -5.2376641e-01
  -5.4484856e-01
  -6.9231781e-01
  -2.7927970e-01
  -3.0095882e-01
  -7.7174588e-01
  -7.6467291e-01
  -7.7775593e-01
  -7.3984206e-01
  -5.6452563e-01
  -3.8939510e-01
  -3.9341642e-01
  -4.3830684e-01
  -4.3068769e-02
  -4.8413904e-01
   5.6542317e-02
  -9.2131216e-01
  -5.1330776e-01
  -3.1508810e-01
  -6.3028553e-01
  -1.2996988e-01
  -6.6412451e-01
  -1.2387437e+00
  -1.1297449e-01
  -6.0903952e-01
  -6.5169651e-01
   4.0758502e-03
  -7.0140378e-01
  -1.0935829e+00
  -3.6699287e-01
  -1.2546925e+00
  -5.0747535e-01
  -4.7080629e-01
  -1.0103295e-01
  -6.7170413e-01
  -4.9106078e-01
  -1.9052042e-01
  -1.0224666e+00
  -1.9463694e-01
  -3.7906977e-01
  -8.1759662e-01
  -4.0601149e-01
  -2.8062729e-01
  -7.5108510e-01
  -5.5865277e-01
   4.0434065e-02
  -4.5586589e-01
  -8.9490475e-01
  -2.4367600e-01
  -3.1621609e-01
  -4.6461004e-01
  -7.3946622e-01
   6.1577324e-02
  -8.6162742e-02
  -3.4769611e-01
  -4.2401507e-01
  -6.6541666e-01
  -2.8141397e-01
  -4.9945848e-01
  -3.5059084e-02
  -4.2248927e-01
  -1.0899429e-01
  -4.5116157e-01
  -7.1293168e-01
  -3.7374798e-01
  -1.5514790e-01
  -9.7525467e-01
  -2.8654463e-01
  -4.4985935e-01
  -7.6842673e-01
  -1.0791547e-01
  -2.0629240e-01
  -7.4415398e-01
  -6.4553081e-01
  -5.8159346e-01
  -4.4800578e-01
  -1.0369119e+00
  -1.1077066e+00
  -3.8719307e-01
  -7.2576230e-03
  -6.5628664e-01
  -3.1593049e-01
  -4.3559299e-01
   7.3804640e-02
  -2.3467899e-01
  -8.4159150e-01
  -1.7443136e-01
  -1.0705976e-01
  -6.9782238e-01
  -4.8115512e-01
  -8.9414848e-02
  -9.7531824e-01
  -1.5917323e-01
  -5.0434712e-01
  -3.0384707e-01
  -4.2431054e-01
  -6.5758719e-01
  -2.9276860e-01
  -9.0441637e-01
  -2.9187125e-01
  -5.7411336e-01
  -2.0256004e-01
  -2.5152001e-01
  -2.3992966e-01
  -7.2321576e-01
  -9.5884490e-01
  -5.5668591e-01
  -9.0143726e-01
  -7.7819293e-01
  -5.6141831e-01
  -1.1400427e+00
  -5.9440533e-01
  -1.0776107e+00
  -6.0045696e-01
  -3.3514761e-01
  -6.5299804e-01
  -8.3594387e-01
  -5.0376664e-01
  -2.2275363e-01
  -1.2187903e+00
  -5.0288418e-01
  -6.9612216e-01
  -8.5264299e-01
  -3.3254862e-01
  -4.1188154e-01
  -3.1947193e-01
  -5.3802432e-01
  -2.8364736e-01
  -1.0561309e+00
  -3.7253727e-01
  -3.5343926e-01
  -4.4164914e-01
  -3.8788102e-01
  -2.8051431e-01
  -2.6492749e-01
  -1.2615627e+00
  -2.1260267e-01
  -6.5088660e-01
  -1.0716126e+00
  -6.6237471e-02
  -4.2719625e-01
  -1.0728444e+00
  -7.5670051e-01
   1.5379554e-01
  -7.0611233e-01
  -7.0092429e-01
  -2.2499836e-01
  -3.5727461e-01
  -3.7951242e-01
  -1.9868731e-01
  -5.6366183e-01
  -2.4131437e-01
  -7.8709668e-01
  -5.6723936e-01
  -8.9991865e-01
  -2.5541929e-01
  -3.5076049e-01
  -2.8711065e-01
  -2.5250292e-01
  -7.4407470e-01
  -7.7783913e-01
  -4.2400462e-01
  -2.5728765e-01
  -4.0915696e-01
  -3.0032382e-01
  -6.3283285e-01
  -5.3080746e-01
  -3.3996981e-01
  -6.5552439e-01
  -7.4597768e-01
  -4.4490226e-01
  -3.9966048e-01
  -2.4580971e-01
   4.8224155e-02
  -8.9075942e-01
  -5.6125150e-01
  -5.4108545e-01
  -5.4244413e-01
  -5.3295846e-01
  -5.4215071e-01
  -1.3805108e-01
  -8.1633333e-01
  -7.0506132e-01
  -6.5806955e-01
  -4.0238001e-01
  -8.6218102e-01
  -7.5569930e-01
  -7.7762831e-01
  -6.2074690e-01
  -4.9456702e-01
  -1.8559669e-01
  -6.9414248e-02
   6.6734735e-02
  -4.3033953e-01
  -8.8314667e-01
  -4.2124002e-01
  -4.3149729e-01
  -4.4144157e-01
  -3.7439539e-01
  -3.1002589e-01
  -1.1410403e-01
  -5.6394084e-01
  -5.9782911e-01
  -6.8572321e-01
  -4.2269221e-01
  -7.6845803e-01
  -1.7682251e-01
  -1.0724341e-01
  -3.2724003e-01
  -1.1981377e+00
  -8.5422709e-01
  -3.7906232e-01
  -4.0905391e-01
  -3.3884141e-01
  -1.6816561e-01
  -6.2963164e-01
   2.3272599e-02
  -2.0464918e-01
  -6.8012015e-01
  -3.3114288e-01
  -2.6159506e-01
  -7.2561216e-02
  -5.2015704e-01
  -2.9622923e-01
  -2.7727021e-01
  -3.3953408e-01
  -5.1335319e-01
  -1.4211646e-01
  -5.6150978e-01
  -8.2950666e-01
  -4.1553458e-01
  -2.0172278e-01
   1.1719246e-01
  -2.3909404e-01
  -3.6278500e-01
  -4.0612236e-01
  -4.5009962e-01
  -5.0925861e-01
  -8.1921466e-01
  -5.8530659e-01
  -2.1520056e-01
  -2.6310871e-01
  -3.4318202e-01
  -2.9118406e-01
  -2.9414240e-01
  -7.9156195e-01
  -2.4422301e-01
  -2.6195549e-01
  -9.1619044e-01
  -7.1916331e-01
  -1.0254294e+00
  -1.5917880e-01
  -6.5290465e-01
   7.3173791e-02
  -6.4892121e-01
  -3.0268276e-01
  -4.2961278e-01
  -2.4306713e-01
  -4.5734500e-01
  -7.2794250e-01
  -3.0950208e-01
  -2.8723599e-01
  -5.6948297e-01
  -7.0891358e-01
  -8.3744323e-02
  -3.6404227e-01
  -6.5125088e-01
   6.6265089e-02
  -2.5408366e-01
  -3.7998574e-01
  -1.1488283e-01
  -5.3716431e-01
  -4.8187978e-01
  -5.6440828e-01
  -7.8064506e-01
  -8.1161700e-01
  -4.9340314e-01
   7.1170416e-02
  -2.8195397e-01
  -7.1629068e-01
  -2.2019722e-01
  -6.1538816e-01
  -8.8906033e-01
  -2.7387952e-01
  -4.3525016e-01
  -1.8953699e-01
   9.0913633e-02
  -1.1945413e-01
  -5.8804902e-01
  -5.5561046e-01
  -3.9234363e-01
   2.2176419e-01
  -5.5509550e-01
  -4.8969554e-01
  -3.3641855e-01
  -4.1354546e-01
  -5.3861626e-01
  -4.7008345e-01
  -3.6423300e-01
  -2.3398760e-01
  -8.0356640e-02
  -1.0899920e+00
  -2.3945219e-01
  -4.2911209e-01
  -3.7583207e-01
  -8.1745465e-01
  -5.3656997e-01
  -5.4630568e-01
  -8.2060833e-01
  -4.3850000e-01
  -3.9422071e-01
   1.0873057e-01
  -7.0577067e-01
  -4.7530877e-01
  -3.2937055e-01
  -3.3884560e-01
  -1.1777544e+00
  -1.0286789e-01
  -3.7721418e-01
  -3.8337401e-01
  -2.0447452e-01
  -4.0663342e-01
  -8.3756447e-01
  -3.3106759e-01
  -8.0048426e-01
  -1.0382285e+00
  -2.0128750e-01
  -2.4305369e-01
  -5.7844632e-01
   2.5276495e-03
  -4.2776973e-01
  -5.7675498e-02
  -4.0204456e-01
  -7.5962269e-01
   1.5310880e-01
  -3.8257449e-01
  -7.0501232e-01
  -1.1975083e-01
  -3.1668580e-01
  -4.7462684e-01
  -6.8752378e-01
  -4.4295591e-01
  -3.4004279e-01
  -1.4883085e-01
  -4.0027627e-01
  -2.2343849e-01
  -9.4596172e-01
   2.3212665e-01
   2.7070744e-02
  -3.0595249e-01
  -6.2099608e-01
  -6.5811179e-03
  -4.9366385e-01
  -7.0426587e-01
  -8.8196519e-01
  -7.2633779e-01
  -9.5005195e-01
  -5.4939169e-01
  -7.2115555e-01
  -7.6669682e-01
  -5.2630910e-01
  -7.6919719e-01
  -3.3299075e-01
  -6.8931351e-01
  -2.0261718e-01
   9.9479084e-02
  -8.2192099e-01
  -6.3391311e-01
   1.9689646e-02
  -4.7749540e-01
  -7.2658355e-01
  -4.5130320e-01
  -8.1905916e-01
  -4.0861155e-01
  -2.6929557e-01
  -9.5538348e-01
  -7.2659355e-01
  -2.7237711e-01
  -5.1693296e-01
  -6.0699481e-01
  -3.6442692e-01
  -4.9192348e-01
  -1.0463494e+00
  -2.7790129e-01
  -1.1875496e+00
  -5.7632027e-01
  -4.8132300e-01
  -1.0798874e-01
  -4.4000120e-01
  -7.6142931e-01
  -4.4269650e-01
  -4.4442528e-01
  -6.1146126e-01
  -4.4322026e-01
  -5.1388149e-01
  -6.7874043e-01
  -8.3889814e-01
  -5.7089509e-01
  -2.1216001e-01
  -8.9290641e-02
  -2.9682086e-02
  -2.6622514e-01
   1.9435815e-01
  -9.7647948e-01
  -7.7834915e-01
  -1.4532139e-01
  -4.5446150e-01
  -5.3645685e-01
  -1.0961264e+00
  -4.8125507e-01
  -5.5953149e-01
  -4.3889059e-01
  -6.8275386e-01
  -8.7223861e-01
   5.9638196e-02
  -2.6853990e-01
  -3.8900446e-01
  -7.3568828e-01
  -1.0121550e+00
  -7.5310579e-02
  -4.6728671e-01
  -4.4861957e-01
  -1.9434875e-01
  -9.9859268e-01
  -9.4152930e-01
  -2.2744752e-01
  -7.9976735e-01
  -5.9698771e-01
  -6.2789217e-01
  -4.2822416e-01
  -4.9684811e-01
  -2.4607917e-01
  -4.3204725e-01
  -5.7751744e-01
  -9.2637642e-01
  -4.1702891e-01
  -8.4349619e-01
  -4.9145685e-01
  -7.4714081e-01
   8.3279861e-02
  -3.3542531e-01
  -5.2136754e-01


==> Fig-text/score2_no_beta1.txt <==
  -6.9387588e-01
  -5.9002982e-01
  -5.3502847e-01
  -8.1561086e-01
  -6.9000528e-01
  -7.4824029e-01
  -9.9186087e-01
  -2.2264667e-01
  -1.3300866e+00
  -4.7108239e-01
  -1.2404358e-01
  -2.6563022e-01
  -1.0078294e+00
  -5.5360520e-01
  -9.2053165e-01
  -6.8114858e-01
  -7.7656255e-01
  -7.6421743e-01
  -6.2100640e-01
  -7.6236092e-01
  -1.0707376e+00
  -1.3922546e+00
  -6.5254876e-01
  -6.4049714e-01
  -8.8725483e-01
  -8.4397632e-01
  -1.4232699e+00
  -6.3465585e-01
  -1.0244417e+00
  -4.6142467e-01
  -6.7344084e-01
  -9.0489786e-01
  -1.2328747e+00
  -3.5842444e-01
  -9.0040742e-01
  -7.3449929e-01
  -1.1979491e+00
  -5.8448855e-01
  -1.1203588e+00
  -9.1688093e-01
  -7.0917042e-01
  -9.4169725e-01
  -6.5943638e-01
  -1.2696165e+00
  -6.9560394e-01
  -5.1215998e-01
  -1.1822282e+00
  -7.8724007e-01
  -4.3583807e-01
  -6.8094998e-01
  -8.3065558e-01
  -1.9446048e+00
  -6.8462481e-01
  -7.7929097e-01
  -9.9314478e-01
  -9.4108906e-01
  -1.1091820e+00
  -1.5889896e+00
  -1.3453517e+00
  -6.2530978e-01
  -1.1746164e+00
  -8.0766730e-01
  -1.0496118e+00
  -1.1762705e+00
  -3.2017540e-01
  -7.7837302e-01
  -1.0661992e+00
  -4.2690797e-01
  -1.0662171e+00
  -6.3490208e-01
  -1.1086155e+00
  -7.4502344e-01
  -5.7151532e-01
  -1.6408771e+00
  -1.1803715e+00
  -6.1610778e-01
  -8.3137346e-01
  -8.8673790e-01
  -6.4567685e-01
  -5.3490647e-01
  -1.0420362e+00
  -1.1243937e+00
  -8.9957234e-01
  -7.9687347e-01
  -6.1382609e-01
  -5.6244623e-01
  -1.3167750e+00
  -1.0254443e+00
  -4.0411397e-01
  -5.9479698e-01
  -8.0401073e-01
  -8.4722815e-01
  -1.1492505e+00
  -1.1551025e+00
  -8.8987261e-01
   9.9725008e-02
  -6.2224090e-01
  -1.1788173e+00
  -7.4470254e-01
  -7.8749380e-01
  -9.4362376e-01
  -1.0618246e+00
  -1.2842951e+00
  -5.3204684e-01
  -7.0080057e-01
  -7.7925837e-01
  -6.0774863e-01
  -2.6962644e-01
  -8.1828890e-01
  -1.6293126e+00
  -1.5008640e+00
  -9.3119930e-01
  -7.8067152e-01
  -6.2276863e-01
  -8.3040000e-01
  -6.8877844e-01
  -6.1502662e-01
  -9.8916612e-01
  -1.0798422e+00
  -3.6498979e-01
  -1.6803009e-01
  -5.2927384e-01
  -1.1805031e+00
  -7.9158307e-01
  -1.0330438e+00
  -5.1863757e-01
  -7.1953908e-01
  -7.2034160e-01
  -1.0318573e+00
  -9.1144965e-01
  -9.2073846e-01
  -6.9934151e-01
  -7.6771789e-01
  -4.8539422e-01
  -6.9247731e-01
  -2.5026327e-01
  -1.0604642e+00
  -5.7956911e-01
  -9.1779250e-01
  -8.2776791e-01
  -7.1576788e-01
  -2.7246299e-01
  -9.2312024e-01
  -6.1742212e-01
  -7.6283309e-01
  -1.0112754e+00
  -8.6942221e-01
  -1.1360448e+00
  -5.3652579e-01
  -7.4084642e-01
  -1.9774682e-01
  -4.5754840e-01
  -9.4006742e-01
  -1.1936394e+00
  -6.5142457e-01
  -6.4087271e-01
  -1.2427150e+00
  -6.4687606e-01
  -9.8438795e-01
  -7.9299078e-01
  -8.9487909e-01
  -1.0838499e+00
  -6.0107025e-01
  -1.2169307e+00
  -1.4097148e+00
  -1.3584089e+00
  -1.0391929e+00
  -5.1196991e-01
  -1.0864840e+00
  -7.9788862e-01
  -5.1199620e-01
  -3.7409976e-01
  -1.0189252e+00
  -1.2978873e+00
  -1.1498782e+00
  -7.6902852e-01
  -3.8353560e-01
  -1.3100352e+00
  -4.8838165e-01
  -5.9451766e-01
  -9.7041387e-01
  -5.5346524e-01
  -4.1701292e-01
  -7.4675583e-01
  -1.4054871e+00
  -8.3736834e-01
  -5.7004146e-01
  -9.0560801e-01
  -6.7820956e-01
  -1.7585986e-01
  -7.4165941e-01
  -1.3984486e+00
  -3.1264970e-01
  -1.2948497e+00
  -7.2770739e-01
  -7.8508566e-01
  -7.5522261e-01
  -1.3586852e+00
  -1.1718696e+00
  -8.6802138e-01
  -9.7897592e-01
  -8.9731338e-01
  -7.6338083e-01
  -8.1644026e-01
  -9.5962750e-01
  -7.5893798e-01
  -6.7361551e-01
  -9.6117762e-01
  -8.9691496e-01
  -8.5601149e-01
  -5.2933756e-01
  -8.7247362e-01
  -8.5167021e-01
  -9.8595573e-01
  -9.6074651e-01
  -7.5011596e-01
  -7.1669994e-01
  -7.7524900e-01
  -5.8460513e-01
  -8.9611824e-01
  -7.3706241e-01
  -5.7333971e-01
  -1.1668261e+00
  -9.0851050e-01
  -6.5452976e-01
  -9.8434391e-01
  -8.1684759e-01
  -1.0681698e+00
  -8.3755266e-01
  -9.5997439e-01
  -6.7741950e-01
  -5.9740157e-01
  -1.1893386e+00
  -3.7907501e-01
  -7.8696665e-01
  -1.3280045e+00
  -1.2632880e+00
  -8.2817070e-01
  -1.0676559e+00
  -1.1549308e+00
  -1.2123878e+00
  -7.6460803e-01
  -6.7932476e-01
  -8.2094100e-01
  -1.3504625e+00
  -1.2041051e+00
  -6.7364773e-01
  -1.4032699e+00
  -6.2123836e-01
  -7.9499264e-01
  -9.3589660e-01
  -6.4253819e-01
  -6.8842068e-01
  -7.3562128e-01
  -8.4483807e-01
  -6.5052611e-01
  -1.0885750e+00
  -6.5377388e-01
  -7.6381306e-01
  -6.7990678e-01
  -1.4036732e+00
  -9.3677848e-01
  -6.8764866e-01
  -1.1260606e+00
  -9.1724080e-01
  -1.1901721e+00
  -7.9153064e-01
  -1.1385522e+00
  -8.2351651e-01
  -9.8971946e-01
  -7.9161729e-01
  -1.0550484e+00
  -1.4496827e+00
  -6.8230735e-01
  -6.8224695e-01
  -7.3633670e-01
  -8.1121997e-01
  -3.9367634e-01
  -6.3640624e-01
  -1.0537288e+00
  -7.6905018e-01
  -1.3378925e+00
  -1.1610854e+00
  -6.8559269e-01
  -9.3720617e-01
  -1.0389009e+00
  -6.4358838e-01
  -4.9912558e-01
  -8.0369083e-01
  -1.0011459e+00
  -9.8749547e-01
  -9.3679548e-01
  -5.7928519e-01
  -1.1136571e+00
  -1.2429942e+00
  -1.3861030e+00
  -1.0108167e+00
  -9.5685115e-01
  -5.8329996e-01
  -5.0320087e-01
  -6.7928455e-01
  -6.4932840e-01
  -1.1938023e+00
  -8.3417119e-01
  -7.3088040e-01
  -9.2628028e-01
  -9.1724191e-01
  -1.1340179e+00
  -9.0029295e-01
  -7.2851673e-01
  -1.0500785e+00
  -9.4877061e-01
  -3.2066233e-01
  -1.1173690e+00
  -1.2340851e+00
  -1.2332082e+00
  -1.0655690e+00
  -1.0629219e+00
  -1.0774167e+00
  -1.1684961e+00
  -1.1671015e+00
  -8.7539396e-01
  -1.0363713e+00
  -6.6371916e-01
  -1.0625524e+00
  -6.4789671e-01
  -8.5291168e-01
  -4.3530756e-01
  -9.3644965e-01
  -8.8293366e-01
  -8.1686849e-01
  -9.9147301e-01
  -9.9544068e-01
  -3.2020984e-01
  -1.0423997e+00
  -5.3257321e-01
  -1.3788766e+00
  -8.5582401e-01
  -4.1613504e-01
  -1.0970357e+00
  -9.1357647e-01
  -5.9591142e-01
  -1.3094157e+00
  -4.9445334e-01
  -6.8348204e-01
  -5.3763352e-01
  -7.2681890e-01
  -4.4191521e-01
  -1.3495465e-01
  -5.6166143e-01
  -6.6714396e-01
  -4.3130589e-01
  -6.2881110e-01
  -6.2231105e-01
  -8.8823977e-01
  -1.0302889e+00
  -7.2590751e-01
  -6.5560471e-01
  -7.1218228e-01
  -9.3049546e-01
  -1.1884631e+00
  -1.1921125e-02
  -1.4823725e+00
  -1.0572407e+00
  -4.4156121e-01
  -1.1752750e+00
  -1.0684745e+00
  -1.2259458e+00
  -6.0897377e-01
  -6.8134899e-01
  -1.2829209e+00
  -6.8032315e-01
  -7.8352352e-01
  -5.5201169e-01
  -9.3556215e-01
  -1.0967082e+00
  -6.4424281e-01
  -9.5285655e-01
  -8.7829602e-01
  -8.4822589e-01
  -1.0066057e+00
  -8.6821792e-01
  -8.2732153e-01
  -1.5326076e+00
  -8.9873639e-01
  -6.5896652e-01
  -9.4299992e-01
  -5.8085800e-01
  -1.0939695e+00
  -4.6366506e-01
  -5.8561342e-01
  -6.3755459e-01
  -4.0789538e-01
  -7.5129245e-01
  -8.7396401e-01
  -7.5829694e-01
  -5.3358465e-01
  -7.9991456e-01
  -1.0329908e+00
  -4.7359922e-01
  -7.4731695e-01
  -1.0622889e+00
  -6.9353548e-01
  -6.0965777e-01
  -1.1858491e+00
  -4.3290115e-01
  -8.5665617e-01
  -9.7256049e-01
  -6.0675630e-01
  -9.0775018e-01
  -7.7612742e-01
  -1.0018572e+00
  -8.8112898e-01
  -8.9774271e-01
  -1.0889852e+00
  -8.8718535e-02
  -7.4733783e-01
  -5.5792176e-01
  -9.1476202e-01
  -4.5358499e-01
  -5.2503521e-01
  -7.0966181e-01
  -8.7230509e-01
  -1.0768079e+00
  -5.1242642e-01
  -3.7537588e-01
  -9.9368426e-01
  -7.5110615e-01
  -6.9253062e-01
  -9.4112714e-01
  -7.6970558e-01
  -2.9334408e-01
  -4.1530306e-01
  -7.5071848e-01
  -8.1235790e-01
  -1.7300252e+00
  -5.6818924e-01
  -6.0562179e-01
  -7.4078838e-01
  -1.0430592e+00
  -7.5856569e-01
  -9.3441545e-01
  -4.7406814e-01
  -6.3447330e-01
  -5.2344662e-01
  -6.9690244e-01
  -9.6299262e-01
  -1.2488004e+00
  -9.6007655e-01
  -8.9398086e-01
  -7.0836010e-01
  -2.9454376e-01
  -8.2041204e-01
  -8.2371522e-01
  -6.1601257e-01
  -1.3063272e+00
  -3.4680580e-01
  -8.6335151e-01
  -1.0861508e+00
  -1.3557870e+00
  -9.8240858e-01
  -1.0862337e+00
  -7.0710878e-01
  -1.1834292e+00
  -1.5484750e+00
  -5.3763165e-01
  -8.3578235e-01
  -1.1821863e+00
  -9.2893155e-01
  -7.3465970e-01
  -7.8734295e-01
  -1.3627045e+00
  -5.5479179e-01
  -5.2795110e-01
  -7.8070260e-01
  -8.0201518e-01
  -3.1656931e-01
  -8.4655656e-01
  -1.5257068e+00
  -1.2422059e+00
  -8.4084361e-01
  -9.5823657e-01
  -1.0178072e+00
  -1.0742684e+00
  -7.1176423e-01
  -8.3319538e-01
  -1.0352748e+00
  -1.1760213e+00
  -6.0072862e-01
  -7.9569054e-01
  -6.1110724e-01
  -6.8352930e-01
  -6.9808344e-01
  -4.5824282e-01
  -9.9257791e-01
  -1.7238997e-01
  -7.8112534e-01
  -1.0338891e+00
  -1.1605676e+00
  -1.0378074e+00
  -1.1057496e+00
  -1.4802266e+00
  -3.2841173e-01
  -7.6264574e-01
  -9.2279467e-01
  -1.0290854e+00
  -1.0095832e+00
  -9.5996996e-01
  -1.4195040e-01
  -4.4906908e-01
  -7.4688077e-01
  -8.2378389e-01
  -3.5502286e-01
  -8.7748838e-01
  -6.6395184e-01
  -1.1219330e+00
  -1.0541592e+00
  -6.9013134e-01
  -8.1460596e-01
  -9.0181167e-01
  -3.5559980e-01
  -4.1677656e-01
  -6.5203648e-01
  -1.2655010e+00
  -7.4982326e-01
  -1.0807311e+00
  -1.2435018e-01
  -1.2223644e+00
  -6.3755559e-01
  -8.5559802e-01
  -8.3417744e-01
  -9.8883142e-01
  -7.4000890e-01
  -1.0133256e+00
  -5.4718913e-01
  -7.1577388e-01
  -6.3094500e-01
  -7.1690356e-01
  -3.8282957e-01
  -5.5503878e-01
  -9.1072710e-01
  -1.0490852e+00
  -9.7643974e-01
  -6.6675875e-01
  -5.7070275e-01
  -8.0064167e-01
  -1.0121281e+00
  -1.3240576e+00
  -1.4141939e-01
  -9.2489793e-01
  -8.8699003e-01
  -8.8030311e-01
  -1.0413162e+00
  -3.7584961e-01
  -4.6954291e-01
  -4.9342924e-01
  -4.2428495e-01
  -1.0410415e+00
  -1.1294982e+00
  -7.4534072e-01
  -1.1057954e+00
  -9.7092453e-01
  -8.4984590e-01
  -8.9270298e-01
  -1.0368160e+00
  -1.2847692e+00
  -8.3447910e-01
  -1.3745732e+00
  -1.0243363e+00
  -9.0136915e-01
  -5.4649833e-01
  -9.3595594e-01
  -6.8548378e-01
  -5.6984608e-01
  -6.8434817e-01
  -7.1281455e-01
  -8.5309357e-01
  -7.5496910e-01
  -8.7628505e-01
  -8.2195457e-01
  -1.1770358e+00
  -1.1472157e+00
  -8.4013620e-01
  -5.4902730e-01
  -1.1607405e+00
  -8.9412100e-01
  -3.7971240e-01
  -6.4748941e-01
  -1.1681967e+00
  -7.9456188e-01
  -6.9569229e-01
  -9.8688170e-01
  -6.0908652e-01
  -9.5832466e-01
  -3.0865625e-01
  -1.1878056e+00
  -8.2492276e-02
  -6.7769030e-01
  -1.0022612e+00
  -6.7786837e-01
  -9.2661211e-01
  -8.0527339e-01
  -9.3816560e-01
  -5.8585076e-01
  -8.8274520e-01
  -1.2261248e+00
  -7.7669094e-01
  -3.1328818e-01
  -1.1005006e+00
  -7.0164281e-01
  -6.1585459e-01
  -1.0298060e+00
  -7.1229563e-01
  -1.2925419e-01
  -6.8540182e-01
  -9.4741802e-01
  -1.2245486e+00
  -5.6029259e-01
  -4.4122106e-01
  -7.8536476e-01
  -1.1958831e+00
  -1.5582029e-01
  -1.1813770e+00
  -1.4812999e+00
  -8.6650996e-01
  -9.2215525e-01
  -9.9195187e-01
  -9.3538341e-01
  -7.7760994e-01
  -8.2803336e-01
  -1.2759044e+00
  -9.0955689e-01
  -1.3992467e+00
  -7.7874112e-01
  -1.0452335e+00
  -8.3178634e-01
  -1.1612498e+00
  -7.5707228e-01
  -7.7122623e-01
  -3.3510873e-01
  -5.4318864e-01
  -4.0346890e-01
  -6.9252137e-01
  -7.6946939e-01
  -1.1307710e+00
  -9.0629482e-01
  -7.7049058e-01
  -8.9987580e-01
  -9.6760206e-01
  -1.2682839e+00
  -9.5203387e-01
  -3.8552641e-01
  -1.0049660e+00
  -4.5612095e-01
  -9.7789491e-01
  -7.8991979e-01
  -6.5513312e-01
  -6.8358982e-01
  -1.2447577e+00
  -4.9551260e-01
  -6.1020004e-01
  -1.0845853e+00
  -7.9321161e-01
  -1.3059744e+00
  -8.6766749e-01
  -9.9320401e-01
  -1.3683623e+00
  -9.0781444e-01
  -8.4945184e-01
  -6.7436982e-01
  -9.8671447e-01
  -7.8372590e-01
  -7.9908167e-01
  -1.1093156e+00
  -1.0831318e+00
  -9.3205415e-01
  -7.8233815e-01
  -4.5312999e-01
  -1.0386892e+00
  -4.4144454e-01
  -8.6579210e-01
  -1.3694633e+00
  -6.2175327e-01
  -5.8905464e-01
  -4.6645623e-01
  -7.1824283e-01
  -1.0322569e+00
  -8.9761319e-01
  -1.2775517e+00
  -1.3989077e+00
  -7.1602088e-01
  -8.7609811e-01
  -7.8582627e-01
  -7.2116155e-01
  -8.3692393e-01
  -6.2824513e-01
  -1.2281543e+00
  -7.1433776e-01
  -1.0168914e+00
  -1.4800755e+00
  -6.5062539e-01
  -6.4514213e-01
  -8.6259052e-01
  -1.0622007e+00
  -7.2994164e-01
  -3.1732036e-01
  -1.1849392e+00
  -7.2557540e-01
  -9.5891546e-01
  -1.0495420e+00
  -1.0315913e+00
  -7.8970211e-01
  -1.0387555e+00
  -7.1599664e-01
  -9.5375202e-01
  -7.4271157e-01
  -8.5281575e-01
  -8.1509928e-01
  -8.9188041e-01
  -1.1385545e+00
  -1.1002587e+00
  -8.4228240e-01
  -1.1208335e+00
  -8.7014746e-01
  -1.2076294e+00
  -7.7605858e-01
  -9.3472877e-01
  -9.1485303e-01
  -8.9925044e-01
  -1.0742049e+00
  -4.9596641e-01
  -7.1821214e-01
  -1.2258098e+00
  -9.4685397e-01
  -7.8277792e-01
  -7.3201942e-01
  -4.0740316e-01
  -1.0245314e+00
  -9.5090694e-01
  -8.9196192e-01
  -6.3361468e-01
  -1.0687110e+00
  -5.6852580e-01
  -7.8161243e-01
  -1.3030105e+00
  -9.5989113e-01
  -2.0115574e-01
  -2.9085693e-01
  -9.1447881e-01
  -4.2434160e-01
  -5.6590759e-01
  -7.1245866e-01
  -8.7248210e-01
  -1.6150106e-01
  -1.3102616e+00
  -7.5966150e-01
  -7.2245742e-01
  -7.0277722e-01
  -1.1271310e+00
  -5.6470467e-01
  -7.9350190e-01
  -9.5664644e-01
  -7.7606384e-01
  -8.0927533e-01
  -8.0442292e-01
  -2.2973224e-01
  -6.7150897e-01
  -9.3139649e-01
  -8.1131518e-01
  -4.9967855e-01
  -8.7720886e-01
  -7.0991730e-01
  -1.0541317e+00
  -9.5121832e-01
  -4.6651728e-01
  -1.2107241e+00
  -5.8598083e-01
  -3.1145554e-01
  -1.3011694e+00
  -5.4245768e-01
  -1.1770022e+00
  -5.7127264e-01
  -5.4145023e-01
  -9.9179053e-01
  -1.3818362e+00
  -7.4357993e-01
  -1.2202128e+00
  -9.3599728e-01
  -6.4444423e-01
  -8.5522448e-01
  -1.2498682e-01
  -4.2317792e-01
  -9.0989879e-01
  -5.3323172e-01
  -1.0826125e+00
  -1.2275428e+00
  -2.0016125e-01
  -1.2362158e+00
  -1.3823469e+00
  -2.5563261e-01
  -3.7934029e-01
  -8.7902350e-01
  -5.6457618e-01
  -1.2745888e+00
  -7.2335930e-01
  -7.4082352e-01
  -4.1194431e-01
  -4.7516524e-01
  -1.0130736e+00
  -3.4749200e-01
  -9.2933812e-01
  -7.0879587e-01
  -1.0114669e+00
  -5.8153318e-01
  -6.9492381e-01
  -6.1400986e-01
  -5.0113843e-01
  -1.0094872e+00
  -8.0789667e-01
  -8.5752626e-01
  -6.1116836e-01
  -1.4148866e+00
  -1.1886149e+00
  -1.1363537e+00
  -7.2133637e-01
  -1.1093901e+00
  -5.8143675e-01
  -6.6249786e-01
  -1.3916113e+00
  -6.1357099e-01
  -3.8406449e-01
  -9.2262414e-01
  -6.5864568e-01
  -6.1695067e-01
  -3.1637018e-01
  -4.3408011e-01
  -4.3529411e-01
  -8.5932933e-01
  -1.3214512e+00
  -8.3668123e-01
  -1.0120164e+00
  -7.2014705e-01
  -8.9348085e-01
  -1.0926651e+00
  -9.0550942e-01
  -9.3372494e-01
  -1.1239596e+00
  -6.6950779e-01
  -1.2519121e+00
  -6.2589841e-01
  -8.1369348e-01
  -8.1045303e-01
  -2.5036119e-02
  -8.7320947e-01
  -1.1482597e+00
  -1.1151234e+00
  -6.1668295e-01
  -8.4344018e-01
  -1.0248586e+00
  -7.0188714e-01
  -2.3668344e-01
  -8.2339404e-01
  -7.4282841e-01
  -8.5400740e-01
  -9.3560447e-01
  -7.2325007e-01
  -9.1094629e-01
  -1.1747109e+00
  -1.4045882e+00
  -9.5261123e-01
  -7.4653148e-01
  -8.1375186e-01
  -1.3039090e+00
  -9.0031306e-01
  -1.0378825e+00
  -1.1008127e+00
  -7.2707593e-01
  -7.0032038e-01
  -4.9110322e-01
  -8.2160151e-01
  -1.2877739e+00
  -1.0121964e+00
  -4.8793255e-01
  -7.4444900e-01
  -9.2631813e-01
  -7.3785855e-01
  -1.0521701e+00
  -8.0292376e-01
  -6.4630321e-01
  -1.1306486e+00
  -6.8216465e-01
  -5.5865907e-01
  -1.6737518e-01
  -7.1983940e-01
  -7.2725148e-01
  -8.4035150e-01
  -5.1228103e-01
  -9.5825957e-01
  -1.0938936e+00
  -7.7403333e-01
  -1.1294586e+00
  -1.1325247e+00
  -1.2890256e+00
  -1.0834436e+00
  -2.2876804e-01
  -6.4207567e-01
  -1.1514915e+00
  -8.6517330e-01
  -2.3998707e-01
  -7.4044808e-01
  -8.7489219e-01
  -1.3480101e+00
  -1.0978672e+00
  -4.7567566e-01
  -1.0863609e+00
  -7.2474107e-01
  -1.1144307e+00
  -6.4854624e-01
  -6.8472817e-01
  -6.7242470e-01
  -7.7479338e-01
  -9.7978590e-01
  -1.3617600e+00
  -3.3842123e-01
  -1.1422762e+00
  -1.6212376e+00
  -6.8442938e-01
  -6.5806139e-01
  -9.7502901e-01
  -1.1617168e+00
  -9.2401011e-01
  -6.6202636e-01
  -5.0991487e-01
  -6.3666469e-01
  -6.2837237e-01
  -9.0668172e-01
  -9.2971923e-01
  -1.0713118e+00
  -4.6322751e-01
  -1.0944303e+00
  -5.9146920e-01
  -5.9438030e-01
  -1.1789711e+00
  -2.5683971e-01
  -9.2339042e-01
  -8.1669819e-01
  -7.6960847e-01
  -7.4244996e-01
  -8.4856570e-01
  -5.9091371e-01
  -7.5511482e-01
  -4.1337432e-01
  -1.0640003e+00
  -4.9418246e-01
  -6.0775929e-01
  -8.3972238e-01
  -1.0188949e+00
  -7.0916688e-01
  -5.5129066e-01
  -9.3721263e-01
  -8.1154873e-01
  -7.3046236e-01
  -7.7103054e-01
  -6.3046771e-01
  -6.2332325e-01
  -1.2199097e+00
  -5.5135272e-01
  -1.4108385e+00
  -1.0498304e+00
  -5.7729855e-01
  -1.1568069e+00
  -7.3968640e-01
  -5.3600662e-01
  -8.1362247e-01
  -8.1429770e-01
  -8.0708284e-01
  -1.1995563e+00
  -9.7703380e-01
  -8.5747019e-01
  -6.8983367e-01
  -6.6152862e-01
  -1.0117243e+00
  -1.0334529e+00
  -9.9679343e-01
  -8.8857065e-01
  -8.9504152e-01
  -8.7239573e-01
  -1.1650601e+00
  -7.6290647e-01
  -1.0568344e+00
  -1.5936479e+00
  -1.0737591e+00
  -4.0081656e-01
  -2.9380147e-01
  -7.9507089e-01
  -5.1449061e-01
  -5.2540643e-01
  -1.0040814e+00
  -6.4427187e-01
  -4.2036688e-01


==> Fig-text/score2_no_beta11.txt <==
  -3.3299869e-01
  -2.9300125e-01
  -1.2493903e-01
  -1.4462931e-01
   3.0504805e-01
   1.3195010e-01
  -2.1455378e-01
  -7.6135600e-02
  -1.1650646e-01
  -1.3905205e-01
   1.3450357e-01
  -3.0504714e-01
   7.6810525e-02
   9.6701093e-02
  -7.1050972e-02
  -4.5434398e-01
   1.3100958e-01
  -4.5848469e-01
  -1.9679266e-01
  -6.4345727e-02
   2.8553537e-01
  -2.6821841e-01
  -4.1647646e-01
   1.4309469e-01
  -9.7134264e-02
  -2.4191148e-01
   4.9005956e-03
  -6.9574343e-02
  -2.2403777e-01
   1.6703385e-01
   2.3789319e-01
   2.5531225e-01
  -2.2111286e-01
   1.1400667e-01
  -6.8308127e-02
  -1.2359466e-01
  -3.3521050e-02
  -2.1986255e-01
  -1.9511247e-01
  -2.0040185e-01
  -2.5188499e-01
  -6.6604151e-02
  -1.0343463e-01
   5.8114025e-02
  -4.1716512e-02
  -1.3787255e-01
   1.3211222e-01
  -1.8633350e-01
  -4.3934644e-01
  -1.9630333e-02
  -2.2637341e-01
  -1.0686019e-01
   9.7586078e-02
   2.9407479e-01
   1.0486597e-01
  -2.4410305e-01
   2.5097081e-01
   6.9080711e-02
  -3.0901578e-01
  -3.3621980e-01
   6.6758845e-02
   1.2479409e-01
  -3.1667056e-01
  -5.0334297e-02
  -2.6458463e-01
  -1.8317940e-01
  -2.6165095e-03
  -5.4489190e-01
  -2.3849274e-01
  -3.0702376e-01
   1.2390088e-01
  -1.5052189e-01
   6.8094605e-02
  -2.7007727e-01
  -1.9299809e-01
  -3.2492976e-01
   7.9558569e-02
  -2.1663346e-01
   9.0974340e-02
   9.8831945e-03
  -3.2178979e-01
   9.0180576e-03
  -4.3292064e-01
  -9.0224733e-02
  -3.1486747e-01
   1.3902399e-02
   7.6098311e-02
  -1.3916134e-01
   3.1009137e-01
   6.3782383e-02
  -1.3853814e-01
  -3.1844549e-01
   2.1079179e-01
  -1.1957627e-01
   3.8655543e-02
  -2.9612137e-02
  -1.9244292e-01
  -3.8559209e-01
  -4.6353077e-01
  -4.2534318e-02
  -2.8728278e-01
   1.5855255e-01
   4.0511817e-02
  -3.4386324e-02
  -5.9264157e-01
  -1.6504528e-01
  -2.0487571e-01
   4.3987349e-01
   6.6678208e-02
   1.2589781e-01
   1.5727685e-01
   5.5200913e-02
  -2.9541316e-02
   2.5814203e-01
   3.6792524e-01
  -1.7071148e-01
  -3.5188975e-01
  -3.5992738e-01
  -1.5542234e-01
  -2.6609673e-01
  -6.6120249e-01
  -1.7533597e-01
  -1.1423522e-02
   6.2856586e-02
  -5.5441570e-01
  -5.2319416e-01
   1.0412418e-01
   4.6206756e-01
   2.7297626e-02
   4.1066591e-01
  -3.6967375e-01
  -3.3663821e-01
  -1.9068789e-01
  -1.1744480e-01
  -3.1580623e-01
  -9.2818753e-02
   1.6628111e-01
  -1.3226420e-01
  -1.4197172e-01
  -6.5820055e-02
   1.7154275e-01
  -1.7515865e-02
  -2.0919222e-01
  -5.5619026e-02
  -2.7302223e-01
  -2.3573029e-01
  -1.1217577e-01
   6.2063235e-01
  -2.3999625e-01
  -2.7716295e-01
  -4.7620840e-01
  -4.7255147e-01
   3.5017629e-01
  -1.6497505e-01
   2.7203782e-01
   1.8618667e-01
  -1.1138181e-01
   1.2837265e-01
   2.0682791e-01
  -6.2908531e-02
  -4.8520834e-01
  -9.9078709e-02
  -2.3069307e-01
  -1.0273447e-01
  -3.4247793e-02
  -1.1680681e-01
   2.5512664e-01
  -3.7305684e-01
   1.7929655e-01
   2.2938581e-02
  -1.5778113e-01
  -5.8592151e-02
  -4.8842421e-01
  -3.1513341e-01
  -1.0919926e-01
   6.3119372e-02
  -1.9082606e-01
   3.1182463e-01
  -1.3528186e-01
  -4.9620824e-02
  -1.5125897e-01
  -1.0544711e-02
  -7.8663554e-02
  -9.1594241e-03
   3.0751779e-02
  -3.5547121e-01
  -1.0735648e-01
   1.7198039e-01
  -2.1945162e-02
   4.9706885e-01
  -2.7149381e-01
  -1.9528437e-01
   2.8523385e-02
  -2.4594883e-01
  -3.4934175e-01
  -6.1099819e-03
  -1.5998904e-01
  -7.0099999e-02
  -6.8760777e-01
   2.2199045e-01
   1.8248860e-02
   2.2173862e-01
  -2.4161772e-01
  -2.9965500e-01
   2.2063959e-02
  -1.6707170e-01
  -1.7759671e-01
  -9.9781734e-02
  -3.7262583e-01
  -3.2859215e-01
  -3.5100740e-01
  -1.8855729e-01
  -1.4993744e-01
  -5.5260627e-01
   2.9163687e-01
  -2.6148040e-02
  -3.1710854e-01
  -1.1091673e-01
   1.9524357e-01
   9.1082866e-02
   4.0605777e-02
   2.7953158e-02
  -4.7196053e-02
  -1.0943014e-01
  -1.9296363e-01
  -2.2413573e-01
  -7.8541525e-02
   2.3599166e-02
   1.6527306e-01
  -3.3738939e-01
  -1.4805201e-01
  -3.4417273e-01
  -2.0104420e-01
   2.1543165e-01
  -3.7298287e-01
   1.4931602e-01
  -9.2960139e-02
  -4.5659816e-02
  -1.4649226e-01
  -2.9847664e-01
  -9.9877140e-02
  -1.5381780e-01
   7.7080490e-02
  -2.4443026e-01
  -2.0289677e-02
  -2.5798750e-01
  -6.6112964e-03
  -3.6868801e-01
  -5.0950485e-01
  -1.4127799e-01
  -9.3618568e-02
  -1.3984168e-02
   5.2449262e-02
  -6.4707124e-02
  -5.3894424e-01
   1.9977010e-01
  -1.8994899e-01
   1.0110122e-01
  -1.2027552e-01
  -2.6554705e-01
   1.1194035e-01
  -1.1509530e-01
  -1.9958481e-01
  -2.2145547e-01
   1.2085233e-01
   2.2756264e-01
   2.6147151e-01
  -1.1799961e-01
  -3.1977326e-01
  -4.6159680e-01
  -1.9851805e-01
  -4.2035830e-01
  -2.2248811e-01
  -3.5329039e-01
   2.1770328e-01
  -1.3286928e-01
  -1.7209069e-01
   1.5295933e-01
  -2.3803318e-01
  -2.6247890e-01
  -1.1172400e-01
  -2.1619780e-01
  -1.5722396e-01
  -9.0158221e-02
  -1.9689768e-01
   7.9929498e-02
   1.9901833e-01
  -1.5263520e-01
   1.5993470e-01
   1.1345885e-01
  -9.3845747e-02
  -1.0359548e-01
   2.3738625e-01
   9.7074669e-02
   2.4320607e-01
   3.2450643e-01
  -6.4736487e-02
  -1.3219088e-01
   2.0033404e-01
  -2.0509496e-01
   1.1343191e-02
   1.6060275e-02
   6.2287752e-02
  -1.3514966e-01
  -2.0920096e-01
  -5.8668325e-01
   3.2142970e-02
  -2.5054965e-01
  -1.1520073e-01
  -1.5926959e-01
  -1.6708089e-02
   2.8970055e-01
  -3.7062338e-01
  -3.7885865e-01
  -1.2231243e-01
  -1.5254391e-01
  -3.5583341e-01
   1.6235797e-01
  -8.1823432e-02
  -2.7486050e-01
  -3.2142765e-01
  -6.9829483e-02
  -3.6620929e-01
  -1.1222130e-01
  -6.6879620e-02
  -5.7757754e-01
  -1.6333866e-01
  -1.9086020e-01
  -1.2064482e-01
   3.6056650e-01
  -2.7853748e-01
  -1.0833866e-01
  -1.9644165e-01
   8.3936583e-02
  -2.7701097e-01
  -3.1384138e-01
  -9.7767895e-02
   1.9485307e-01
   1.2690039e-02
  -6.8369014e-02
  -3.2202529e-02
  -5.5114641e-01
  -1.3072133e-01
   9.1453639e-02
  -2.0333960e-02
  -3.6367749e-01
   2.2204756e-01
  -1.1738078e-01
  -1.5986277e-01
  -2.6016372e-01
  -3.3142096e-01
   1.2469584e-01
  -5.0289267e-01
   4.4603166e-02
   2.6639052e-01
  -3.5382035e-01
  -3.8832535e-01
  -2.9875930e-02
  -3.9713009e-02
   1.7170212e-01
   1.9425051e-01
   1.7713794e-01
   2.1487994e-02
   2.0793719e-01
  -4.0878963e-01
  -1.3643395e-01
   4.2064012e-02
   2.1775600e-01
  -3.3520062e-01
   4.9867928e-02
  -3.1485581e-01
  -1.9002736e-01
  -5.9065000e-01
  -1.7142000e-01
  -4.3977920e-01
  -5.0695448e-01
  -1.5197428e-01
   1.0985317e-01
   2.0419977e-01
  -1.9007644e-01
  -4.7071281e-02
  -4.8907947e-01
  -1.7986462e-01
   3.6506953e-01
  -1.9869616e-01
  -4.4956168e-01
  -2.3738777e-01
  -3.4749149e-01
  -1.8826627e-01
  -5.5293733e-01
  -6.3066499e-01
  -2.2938379e-01
   2.0879930e-01
  -2.6825737e-01
  -3.0199800e-01
  -5.7136034e-02
  -2.4050476e-01
  -1.4764737e-01
  -4.8141495e-01
  -2.4978887e-01
  -4.3441409e-01
  -1.8049886e-01
   3.2299163e-02
   2.1583544e-01
  -1.4444063e-01
  -1.0486767e-01
  -1.1997598e-02
   3.0641636e-01
  -2.6992271e-01
   7.0794189e-02
  -2.5861999e-01
  -1.2673025e-01
  -2.0588286e-01
  -1.6959429e-01
  -5.4826643e-03
  -7.6216914e-02
  -1.0725282e-02
   1.0125324e-01
   2.1598498e-01
  -8.8819555e-02
  -2.2024232e-01
  -3.5879327e-02
   3.0850052e-02
   1.6274208e-01
  -2.1792082e-01
   2.2016915e-01
   8.2863158e-02
  -9.4025820e-02
   8.2389875e-02
  -3.1709985e-01
   1.0826517e-01
  -5.5534512e-01
  -3.4641159e-01
  -4.1827121e-01
   2.9218564e-01
  -1.6358089e-01
  -2.9460637e-01
  -6.7791901e-02
  -1.1346343e-01
  -3.4325142e-02
  -3.2520729e-01
  -2.8823840e-01
   1.0351110e-01
  -2.7968382e-01
   2.8254262e-02
   1.9781247e-01
   1.4492857e-01
   1.0497199e-01
   2.4782821e-01
  -2.7198638e-01
  -7.4675402e-01
  -4.4792420e-01
   4.4771869e-02
  -6.6272703e-02
  -2.6875410e-01
  -6.8168923e-01
  -1.1320961e-01
  -7.5749231e-01
   1.7520130e-01
   2.3409208e-01
   2.2394009e-01
  -2.9380351e-01
  -8.1234086e-02
   3.6920760e-01
  -3.4936886e-02
   2.9935718e-01
  -8.7710579e-02
  -3.3827925e-01
  -1.9782360e-01
   2.9979456e-02
   7.1793902e-02
   3.7219903e-01
   6.7369432e-02
  -1.9591635e-01
  -2.0254111e-01
  -1.9844609e-01
   8.3283608e-02
  -1.7766059e-01
   1.9664262e-01
   7.8588960e-03
   2.1394959e-01
  -4.1396259e-02
  -5.1905287e-01
  -4.9205925e-01
   5.0243951e-01
  -8.0685817e-04
  -5.9010920e-02
  -2.3455768e-01
  -1.6888151e-01
   1.6169822e-01
  -4.1786148e-02
  -2.8262134e-01
  -2.2025880e-01
   1.3577708e-01
  -1.7500925e-01
  -2.1970527e-01
  -3.4835136e-01
  -8.5271800e-02
   1.8880227e-01
  -2.8424214e-01
  -2.5146256e-01
  -4.3703172e-01
  -2.6627058e-01
  -5.6472629e-02
   4.1803516e-02
  -1.0446178e-01
   3.2602459e-01
  -4.1896571e-01
  -5.2821174e-01
  -1.8051864e-01
  -3.1710758e-01
  -8.2997886e-02
   3.1043718e-01
  -3.0326185e-01
  -1.3640326e-01
  -2.2207258e-01
  -2.4047670e-01
  -4.7984548e-01
  -3.4917125e-03
  -2.6250242e-01
  -1.5602286e-01
  -2.9155599e-01
  -2.6603633e-01
  -1.0793147e-01
  -3.1059418e-01
   2.1029501e-02
  -2.5360947e-01
  -2.7716950e-01
   1.2212299e-02
  -2.3020285e-01
  -6.7240439e-01
  -1.1542996e-01
  -3.9034149e-01
  -1.5278891e-01
   2.9126154e-01
   3.5675529e-01
   1.5866223e-01
  -2.1998261e-02
  -1.9758229e-01
  -8.9997861e-02
  -5.5681345e-02
  -2.5776858e-02
   1.1893758e-01
  -2.2960891e-01
   8.9622058e-02
  -2.1072038e-01
  -5.3321489e-01
  -8.8105392e-02
  -3.8001295e-01
  -5.0286069e-01
   3.2845357e-02
  -5.4920286e-01
  -4.1962066e-01
  -5.9478959e-02
  -1.9245719e-01
   1.6790636e-01
  -1.3424916e-01
  -5.9483225e-02
  -4.9015518e-01
   3.1632546e-01
  -1.0954190e-02
  -3.0897176e-01
  -1.1078937e-01
  -1.5026837e-01
  -2.8199403e-01
  -2.7178472e-01
  -6.1013978e-01
  -2.7269910e-01
   3.2515595e-01
  -1.9189169e-01
   3.2026528e-01
   2.1474013e-01
  -1.9789716e-01
  -2.6920656e-01
   3.1144578e-02
  -3.5461222e-01
   2.3795414e-01
  -5.7630976e-02
   4.2959507e-02
  -2.0187908e-01
   1.0552148e-01
  -2.6082113e-01
  -4.4960654e-02
  -1.4824371e-01
  -1.5447968e-01
   4.7506254e-02
  -1.2737110e-01
   3.7394259e-01
   1.6912812e-01
  -2.5753026e-01
  -2.9217231e-01
  -2.8744642e-01
  -5.0248055e-01
  -6.5379498e-02
  -1.4717913e-01
  -1.3220869e-01
  -6.1874309e-02
  -2.1908922e-01
  -1.9016752e-01
  -2.5122811e-01
  -5.9555007e-01
  -6.1535204e-01
   3.4120155e-01
  -3.5777050e-01
  -6.6679524e-03
  -5.8329380e-03
  -5.1155630e-02
   1.3177621e-01
  -1.0961181e-01
   1.5612339e-01
  -3.0910750e-01
  -1.8246437e-01
   1.4672212e-01
  -2.6034885e-01
  -4.5710651e-02
  -1.2027863e-01
   1.3618048e-01
  -3.0947860e-01
   6.2352190e-02
  -3.5381027e-01
  -3.5262246e-02
   1.4946675e-01
  -5.3117015e-01
  -7.1350497e-01
   2.6347900e-02
  -1.8846249e-01
  -3.6204676e-01
   2.5206601e-01
  -6.1166282e-01
  -5.3170725e-01
  -2.1144787e-01
  -2.4058566e-01
  -3.0780777e-01
  -3.1749533e-01
  -5.4715278e-02
   2.2784066e-01
  -1.1192421e-01
  -2.1491461e-02
  -2.1209418e-02
  -3.8837079e-01
  -3.6929056e-01
   1.1548137e-01
  -1.1140062e-01
  -4.5512333e-02
  -6.7730439e-02
  -3.3282670e-01
  -2.4475823e-01
  -7.4446247e-01
  -7.3451063e-01
   4.1276906e-01
  -1.1873952e-01
  -1.9459101e-01
  -4.2674456e-01
  -2.6101413e-01
  -1.4670254e-01
   1.9066650e-01
  -2.7184637e-01
  -1.0531032e-01
  -2.9455509e-01
  -4.5608080e-01
   3.5539642e-01
   6.7947681e-02
  -1.5881151e-01
  -1.5418559e-01
   1.8683752e-01
  -1.2305412e-01
  -7.8896748e-02
  -2.1773558e-02
  -3.6975819e-01
   3.8769226e-02
  -3.0810294e-01
  -7.2537996e-01
   2.5987367e-01
   2.7771705e-01
  -1.8371672e-01
  -3.3401845e-01
  -3.4760635e-01
   1.6279206e-01
  -3.4203739e-01
  -3.5952227e-01
  -1.1604853e-01
   6.9108630e-02
  -1.7545378e-01
  -9.8019147e-02
  -1.1023842e-01
  -3.5399756e-01
  -4.1129089e-04
  -1.8307759e-01
  -5.9994255e-01
  -2.0098228e-01
  -1.8434925e-01
  -1.4769403e-01
   2.7530104e-01
   3.4959864e-02
  -3.5189688e-01
  -1.3682155e-01
  -2.4760853e-01
  -2.5435133e-01
  -7.8590608e-02
  -3.2501575e-01
   3.1716390e-01
  -4.8621514e-01
   1.7135268e-01
  -2.9964153e-01
   6.3486497e-02
  -1.6797010e-01
  -1.4623764e-01
   9.6803250e-02
   3.0586831e-01
  -2.5760762e-01
  -3.3876011e-01
  -4.3230818e-01
  -4.4693129e-01
  -3.4881485e-01
   4.0921660e-01
  -9.9197791e-02
   6.7790490e-02
  -1.0624637e-01
  -2.4147006e-01
   9.9781407e-02
   5.6178790e-01
  -1.1069529e-02
  -2.1878710e-01
   4.9746599e-02
  -6.6751165e-01
  -3.2133532e-01
   2.0615099e-01
  -2.3174046e-01
  -4.4810600e-01
   8.6642514e-02
  -2.0232679e-01
  -3.3192081e-01
   1.3390057e-01
   3.5934227e-01
  -1.6377735e-01
  -2.2898787e-01
  -3.3229968e-01
  -1.5084370e-01
  -2.4642650e-01
  -1.7506575e-01
   4.3822428e-02
  -5.4552870e-01
  -2.1159830e-01
   7.4634055e-02
  -1.7529046e-01
  -1.1709407e-01
  -8.1114763e-02
   1.7153668e-01
  -1.4208601e-01
   8.5271259e-02
   1.0654683e-01
  -1.3815536e-01
  -1.9955475e-01
  -2.6588624e-01
   8.2706796e-02
  -2.2438618e-01
   3.6057999e-02
   3.6270859e-02
  -4.6939890e-01
  -3.1660673e-01
  -3.4563240e-01
  -8.4169819e-02
  -1.2150176e-01
   6.8484801e-02
   3.1175488e-01
  -2.7777954e-01
  -6.7617615e-02
   2.3963381e-02
   4.2605461e-01
  -1.1676183e-01
  -4.7803190e-02
  -4.2159441e-02
   1.6691385e-01
   1.7638606e-01
  -2.1526591e-01
   1.4244594e-01
  -4.4153170e-01
  -1.1284139e-01
  -2.0250965e-01
   4.8754170e-03
   5.2180458e-02
  -1.0884889e-01
  -3.6226085e-02
  -7.8239016e-01
  -3.7588458e-01
  -4.4994305e-02
   1.0607792e-01
   8.6606111e-03
  -4.5867661e-01
  -2.5426646e-02
  -6.0169912e-01
   3.2495346e-02
   1.1441861e-01
   1.7338174e-01
  -9.5713819e-02
   1.5652132e-01
  -9.4394918e-03
   1.9237869e-01
   2.2184663e-01
   2.9407514e-01
  -4.8993516e-01
  -2.4756379e-01
  -3.1745945e-01
  -3.6033958e-02
  -1.7489741e-01
  -1.3154694e-01
  -2.3085725e-02
  -3.2874653e-01
  -1.6043700e-01
   4.0478088e-02
   1.8254936e-01
   3.2201900e-01
  -5.2241462e-02
  -2.0560287e-01
  -7.6989555e-02
  -2.0601581e-01
   8.3339734e-02
  -3.6480449e-01
   1.2563534e-01
   8.4968512e-02
   3.5111556e-01
  -5.5887618e-01
  -3.0556866e-01
  -4.2137464e-01
  -2.1282337e-01
  -3.5744139e-01
  -4.8287736e-01
   1.8949174e-01
  -1.5958853e-02
  -7.5276715e-03
  -1.9574575e-02
   7.1151176e-02
  -2.8155592e-01
  -3.1545907e-01
  -7.4694964e-01
   2.1110107e-03
  -1.8777114e-01
  -2.4406439e-01
  -1.6154179e-02
  -6.8447104e-02
  -3.7074386e-01
  -4.0948867e-01
   9.5826797e-02
   4.3081100e-04
   5.5197838e-02
   2.7163959e-01
  -2.6820460e-01
  -1.9251697e-01
  -4.1029695e-01
  -9.4590858e-02
   8.7421016e-02
  -4.3203935e-01
  -3.7427646e-01
  -1.2014524e-01
   7.0639918e-02
  -2.1603133e-01
  -3.5017898e-01
  -4.1398147e-01
  -1.5542830e-01
  -2.0305839e-01
   1.4754634e-01
  -1.6112839e-02
   2.2591459e-02
  -4.8370589e-01
  -3.0856665e-01
   1.4398537e-01
  -8.6675894e-02
  -1.9258585e-01
  -2.0743450e-01
  -1.1047207e-01
  -2.7905070e-01
   7.6352110e-02
  -6.3455000e-01
  -7.3546938e-02
   1.1217927e-01
   8.3097580e-02
  -2.3653154e-01
   8.0742838e-03
   3.1048681e-01
  -1.3171186e-01
   5.2079629e-03
  -5.9994268e-02
  -3.0857577e-02
  -3.3813498e-02
  -3.9136625e-01
  -3.7587107e-01
   2.5617522e-02
  -2.0276837e-01
  -2.7883128e-01
  -2.0582854e-02
  -1.3021109e-01
  -2.6428613e-01
  -2.7229719e-01
  -1.9896423e-01
  -5.7050941e-02
  -1.6331324e-01
  -2.3915515e-01
  -1.6624668e-01
  -3.4459838e-01
  -4.2488535e-01
  -2.6989825e-01
   6.7524002e-03
  -4.2593610e-01
   3.8498137e-01
  -2.1049676e-01
   1.3618167e-01
  -1.6996900e-01
  -1.7443694e-01
  -2.7020847e-02
   1.0555920e-01
  -4.2037534e-01
  -8.8196747e-02
  -1.0557256e-01
  -1.4801268e-01
  -2.9602474e-01
   6.1508005e-02
  -8.9091363e-02
  -4.5100321e-01
  -1.6329830e-01
  -3.5405688e-01
   1.2636711e-01
  -4.1220038e-01
  -3.6101588e-01
  -3.6398626e-01
   5.1797576e-02
  -1.1552971e-01
  -4.4422662e-02
  -3.2514362e-01
  -6.6364308e-02
  -4.0560566e-02
  -1.2743243e-01
  -1.4108109e-01
  -3.3474305e-01
  -1.3699230e-01
  -1.6663057e-01
   1.0490158e-01
  -1.5452818e-01
  -4.8686464e-01
  -6.4630177e-02
  -4.3231567e-01
  -2.4511086e-01
  -1.2812995e-01
   1.7823805e-02
  -1.7374281e-01
   9.8006209e-03
  -9.4638299e-02
  -1.8868834e-01
  -2.7170448e-01
   3.5675373e-01
  -6.7016698e-02
  -4.3813038e-02
   7.4866378e-02
   2.3360493e-01
  -5.8185582e-01
  -2.5740733e-02
  -4.8053295e-01
  -3.0325059e-02
   4.6742117e-01
  -3.5958827e-01
  -1.3266327e-01
  -2.5234660e-01
  -2.5621002e-01
  -3.1640760e-01
  -6.2302339e-02
  -3.0733407e-01
  -2.0674457e-02
  -2.4162037e-02
   2.0777509e-01
  -2.6741494e-01
  -6.3299827e-02
  -3.9677402e-02
  -5.2296772e-02
  -1.9503243e-01
  -2.9074336e-01
   1.0959056e-01
   1.5166765e-01
  -1.8408978e-02
  -6.5626598e-02
  -4.4919973e-02
  -4.2960533e-01
   1.9433056e-01
  -4.3265311e-01
   5.9061195e-02
  -2.2538464e-01
  -3.3887131e-01
  -3.2009337e-01
  -2.8818073e-01
   2.6340071e-01
  -6.4600012e-02
  -1.9116680e-02
  -1.2666126e-01
  -3.7368931e-01
  -7.9666326e-02
   2.9710984e-02
  -4.9830026e-02
  -1.5327117e-01
   2.0510179e-02
  -4.0440202e-01
  -1.7004974e-01
  -2.3347033e-01


==> Fig-text/score2_no_beta5.txt <==
  -5.8101562e-01
  -6.6591273e-01
  -4.4725424e-01
  -1.0391595e+00
  -1.1667622e+00
  -7.8910984e-01
  -1.1491497e+00
  -5.3681187e-01
  -9.2980716e-01
  -3.2474703e-01
  -7.3897499e-01
  -5.9395950e-01
  -5.3870346e-01
  -5.0749521e-01
  -7.6690692e-01
  -7.9489831e-01
  -1.2330487e+00
  -5.7440579e-01
  -4.2619545e-01
  -7.8538529e-01
  -3.7953591e-01
  -5.1588775e-01
  -3.9393778e-02
  -9.9240387e-01
  -2.1261276e-01
  -3.6170283e-01
  -7.3501599e-01
  -7.1369874e-01
  -7.6784238e-01
  -6.9206912e-01
  -4.9803589e-01
  -1.0391123e+00
   2.6954654e-01
  -9.6216201e-01
  -8.7621336e-01
  -7.8893087e-01
  -1.3765779e+00
  -2.5084589e-01
  -8.8650176e-01
  -1.0211699e+00
  -8.4618726e-01
  -8.4137946e-01
  -9.8887898e-01
  -4.6945767e-01
  -1.2909546e+00
  -5.0134050e-01
  -1.3652936e+00
  -1.2435131e+00
  -1.0109853e+00
  -1.0250939e+00
  -1.2310236e+00
  -1.0656294e+00
  -1.1078209e+00
  -9.1108644e-01
  -7.3575617e-01
  -8.3484357e-01
  -1.7719729e-02
  -7.0927559e-01
  -1.1499707e+00
  -6.7020703e-01
  -5.4934584e-01
  -6.7542552e-01
  -3.0754024e-01
  -7.1547338e-01
  -5.4889427e-01
  -6.7277520e-01
  -7.0003533e-01
  -4.5600654e-01
  -1.0300468e+00
  -5.9466245e-01
  -5.0878707e-01
  -9.1609410e-01
   9.0507247e-02
  -1.1451924e+00
  -5.7158480e-01
  -5.9543735e-01
  -3.7572798e-01
  -8.9500071e-01
  -1.1857911e+00
  -4.3992768e-01
  -9.5524246e-01
  -6.4249057e-01
  -1.1516961e+00
  -4.1648857e-01
  -5.0523989e-01
  -7.4271282e-01
  -5.2813665e-01
  -6.0694068e-01
  -3.7007085e-01
  -2.5582617e-01
  -4.4717482e-01
  -8.0182259e-01
  -6.7493750e-01
  -1.0191611e-01
  -1.0121105e+00
  -1.1731287e+00
  -1.5086853e+00
  -1.6634020e+00
  -5.3816078e-01
  -2.9645114e-01
  -1.0841639e+00
  -5.6036900e-01
  -8.8529302e-01
  -3.8020944e-01
  -1.0654796e+00
  -4.5770979e-01
  -1.0059175e+00
  -4.8744655e-01
  -4.9052806e-01
  -5.2451798e-01
  -5.3985615e-01
  -3.3379860e-01
  -5.1704653e-01
  -2.5322067e-01
  -7.5053407e-01
  -5.8782750e-01
  -4.5193857e-02
  -7.4386168e-01
  -8.3373882e-01
  -1.0260139e+00
  -9.8063143e-01
  -3.4121799e-01
  -8.3470861e-01
  -9.4808268e-01
  -3.2788534e-01
  -9.2806106e-01
  -8.2597362e-01
  -1.1369358e+00
  -2.1585985e-01
  -9.9391295e-01
  -7.3560524e-01
  -4.7895415e-01
  -2.0913644e-01
  -6.8053393e-01
  -5.0104350e-01
  -1.0666143e+00
  -4.1618207e-01
  -9.4033496e-01
  -1.1534153e+00
  -3.6698890e-01
  -7.8772232e-01
  -2.1276383e-01
  -7.3359524e-01
  -5.8605998e-01
  -3.8464493e-01
  -2.3060905e-01
  -6.8946712e-01
  -1.7431417e-01
  -8.3661111e-01
  -1.1800790e+00
  -8.5909981e-01
  -8.5800753e-01
  -1.0447215e+00
  -9.6816664e-01
  -9.4267678e-01
  -4.2238112e-01
  -1.3086671e+00
  -8.5905422e-01
  -3.8385975e-01
  -1.1031913e+00
  -4.3819152e-01
  -6.8134256e-01
  -5.1509110e-01
  -9.6991535e-01
  -7.0802259e-01
  -3.7868032e-01
  -5.4035833e-01
  -4.4407377e-01
  -1.6348809e+00
  -3.0037606e-01
  -8.1394821e-01
  -1.2515975e+00
  -9.0620997e-01
  -7.5519165e-01
  -9.6301060e-01
  -3.4110646e-01
  -7.9156888e-01
  -1.0322646e+00
  -6.8365372e-01
  -3.2293202e-01
  -3.4842247e-01
  -2.3018925e-01
  -1.0615040e+00
  -7.5217052e-01
  -7.9349544e-01
  -9.2184063e-01
  -1.0948802e+00
  -6.4195273e-01
  -1.6790387e-01
  -9.4289499e-01
   1.2370641e-01
  -2.3065399e-01
  -6.9365620e-01
  -1.2271993e-01
  -5.1394474e-01
  -9.1626964e-01
  -1.1581517e+00
  -4.0453754e-01
  -4.8399629e-01
  -8.1968013e-01
  -1.8264392e-01
  -6.3914552e-01
   2.1249831e-01
  -1.0455918e-01
  -8.0332814e-01
  -7.9083198e-01
  -6.5178323e-01
  -7.4884103e-01
  -8.3310684e-01
  -3.4733294e-01
  -6.0037029e-01
  -6.5538717e-01
  -8.9029312e-01
  -4.2775898e-01
  -6.4713717e-01
  -1.3357739e+00
  -7.4632910e-01
  -5.1988926e-01
  -4.6116341e-01
  -8.0678169e-01
  -4.7407422e-01
  -6.0051844e-01
  -1.1664813e+00
  -4.3563246e-01
  -1.8249266e-01
  -5.8757049e-01
  -3.2397246e-01
  -3.7743640e-01
  -4.8361075e-01
  -9.4727838e-01
  -6.1227753e-01
  -4.8410152e-01
  -4.8577877e-01
  -5.1418603e-01
  -3.1651449e-01
  -3.7323213e-01
  -1.3133769e+00
  -5.2243406e-01
  -7.9354094e-01
   4.2530415e-02
  -3.9945233e-01
  -1.0587643e+00
  -4.9952283e-01
  -2.5556451e-01
  -3.8915336e-01
  -8.2971787e-01
  -4.1067786e-01
  -7.5114197e-01
  -7.3634368e-01
  -1.7453797e-01
  -8.6930140e-01
  -6.9227278e-01
  -7.8878022e-01
  -8.8714669e-01
  -6.5527427e-01
  -2.7816512e-01
  -8.4482558e-01
  -2.9386620e-01
  -4.9076005e-01
  -6.1006855e-01
  -1.2227001e+00
  -8.1980227e-01
  -1.5455556e+00
  -1.0382493e+00
  -8.9999183e-01
  -6.6508337e-01
  -7.1262516e-01
  -6.6603264e-01
  -1.2350355e+00
  -7.6979887e-01
  -1.4462673e+00
  -1.2177157e+00
  -7.2199836e-01
  -9.1657875e-01
  -7.0135028e-01
  -3.5466249e-01
  -4.4249502e-01
  -6.0843081e-01
  -5.6325847e-01
  -4.4793577e-01
  -7.0640535e-01
  -7.9619613e-01
  -8.3040627e-01
  -3.2467219e-01
  -2.4585906e-01
  -1.5947180e+00
  -9.7746680e-01
  -6.2118094e-01
  -1.1967794e+00
  -7.6901476e-01
  -1.0384177e+00
  -1.4274271e+00
  -7.0350540e-01
  -8.3050911e-01
  -5.2355675e-01
  -1.1515488e+00
  -8.3981578e-01
  -3.0026774e-01
  -8.8163531e-01
  -9.7828683e-01
  -1.0761213e+00
  -1.0499764e+00
  -7.8882830e-01
  -1.2776276e+00
  -7.2963832e-01
  -7.8867870e-01
  -7.5499415e-01
  -5.6326285e-02
  -1.2224582e+00
  -1.0481639e+00
  -8.1699204e-01
  -7.8363496e-01
  -4.7434822e-01
  -5.5411844e-01
  -1.1586447e+00
  -2.6820411e-01
  -4.5265649e-01
  -3.9336041e-01
  -6.4060897e-01
  -4.8827154e-01
  -7.4416120e-01
  -9.9175791e-01
  -9.4849326e-02
  -1.2340723e+00
  -3.7846329e-02
  -9.3194196e-01
  -5.8778246e-01
   3.8441122e-02
  -1.4242610e+00
  -6.2006970e-01
  -6.3995892e-01
  -8.4863697e-01
  -4.2475762e-01
  -9.5699594e-01
  -3.9164980e-01
  -6.0186142e-01
  -4.7882661e-01
  -6.0578984e-01
  -1.1778842e+00
  -6.8281691e-01
  -4.6546388e-01
  -4.1629162e-01
  -5.1968231e-01
  -1.4547946e+00
  -9.6163854e-01
  -1.0956526e+00
  -7.2698444e-01
  -7.4407430e-01
  -8.6769239e-01
  -3.7975532e-01
  -1.1764664e+00
  -6.7230643e-01
  -1.3245978e+00
  -8.9981628e-01
  -7.9251396e-01
  -7.1368706e-01
  -8.1373383e-01
  -6.8901977e-01
  -6.7264740e-01
  -6.7896134e-01
  -4.6185918e-01
  -1.3198756e+00
  -6.5691120e-01
  -4.3069865e-01
  -7.2486213e-01
  -1.0520212e+00
  -7.7556346e-01
  -5.9726224e-01
  -7.4265919e-01
  -3.4495686e-01
  -8.6311685e-01
  -9.7905120e-01
  -6.5880575e-01
  -8.9918730e-01
  -8.4946335e-01
  -5.5581990e-01
  -7.0314847e-01
  -5.3397572e-01
  -3.9678377e-01
  -9.8263056e-01
  -6.1625071e-01
  -5.8352531e-01
  -4.2560864e-01
  -8.8032420e-02
  -6.3713498e-01
  -3.6778066e-01
  -3.8045489e-01
  -8.6495936e-01
  -8.3683505e-01
  -1.0097308e+00
  -2.6360702e-01
  -6.7687685e-01
  -1.0564493e+00
  -8.2231192e-01
  -9.5736669e-01
  -1.3989276e+00
  -1.3531115e-01
  -4.2751270e-01
  -3.8542712e-01
  -4.3563538e-01
  -6.9724643e-01
  -5.0613222e-01
  -8.2077226e-01
  -2.6660918e-01
  -2.5572597e-01
  -7.2200819e-01
  -7.3607687e-01
  -9.4753161e-01
  -1.2106473e+00
  -6.1328398e-01
  -4.8148872e-01
  -8.7958530e-01
  -1.9916469e-01
  -4.3692710e-01
  -5.1682665e-01
  -4.6709318e-01
  -6.7384278e-01
  -8.4001475e-01
  -5.7027750e-01
  -8.7812328e-01
  -6.5932359e-01
  -8.7058054e-01
  -4.6711303e-01
  -7.7420075e-01
  -6.1470065e-01
  -2.0164373e-01
  -4.2152583e-01
  -4.9520965e-01
  -1.0171125e+00
  -9.3626749e-01
  -5.8409734e-01
  -8.8309454e-01
  -8.6135729e-01
  -1.0843201e+00
  -7.0194814e-01
  -1.7406632e-01
  -4.3398786e-01
  -1.6928587e-01
  -7.2765265e-01
  -8.7540875e-01
  -5.8912058e-01
  -7.2443451e-01
  -8.9431068e-01
  -1.0114715e+00
  -3.3149679e-01
  -4.9045441e-01
  -5.0466794e-01
  -4.5359690e-01
  -6.7834143e-01
  -6.4701534e-01
  -6.6616657e-01
  -4.9794171e-01
  -1.1981401e+00
  -7.3494418e-01
  -4.1806356e-01
  -1.2007357e+00
  -8.5036141e-01
  -4.0723518e-01
  -1.1681190e+00
  -7.7057433e-01
  -5.2177586e-01
  -4.8348438e-02
  -5.5522457e-01
  -7.2023518e-01
  -1.2004654e+00
  -7.3086280e-01
  -1.1258721e+00
  -2.3589142e-02
  -6.0724649e-01
  -1.0820982e+00
  -7.0304097e-01
  -8.7696785e-01
  -5.3323064e-01
  -1.0824484e+00
  -5.1300739e-01
  -5.3236936e-01
  -9.8115060e-01
  -1.3158406e+00
  -3.9717407e-01
  -9.5900113e-01
  -2.9961158e-01
   8.3020489e-02
  -4.2160753e-01
  -3.5512675e-01
  -5.1898917e-01
  -1.0408540e-01
  -6.2679187e-01
  -7.0526034e-01
  -5.7869281e-01
  -1.6865041e-01
  -4.0420507e-01
  -7.1921037e-01
  -6.0121510e-01
  -1.8973633e-01
  -6.6525742e-01
   2.8798559e-01
  -5.5855748e-01
  -7.6884668e-01
  -5.3709577e-01
  -1.0968912e+00
  -4.3256987e-01
  -1.2202119e+00
  -7.1590949e-01
  -8.2507953e-01
  -6.9270622e-01
  -7.7694275e-01
  -3.5182711e-01
  -4.1919522e-01
  -8.8788992e-01
  -9.8651945e-01
  -1.0919778e+00
  -4.9906564e-01
  -1.0235736e+00
  -1.0356853e+00
  -1.1814398e+00
  -7.4398904e-01
  -8.5644380e-01
  -2.3235143e-01
  -5.2473178e-01
  -6.2602613e-01
  -8.8833343e-01
  -5.6571727e-01
  -6.6472871e-01
  -3.9268172e-01
  -8.8215681e-01
  -4.9746528e-01
  -5.9269502e-01
  -7.6632638e-01
  -7.6642140e-01
  -4.8898545e-01
  -5.7606133e-01
  -7.0709082e-01
  -9.7160730e-01
  -4.5442449e-01
  -3.1153035e-01
  -3.6309231e-01
  -5.9869940e-01
  -1.0099460e+00
  -6.3066194e-01
  -8.2323087e-01
  -5.3609672e-01
  -4.0078608e-01
  -7.4496890e-01
  -7.7824339e-01
  -1.3853969e+00
  -2.5676578e-01
  -7.5792355e-01
  -8.5809796e-01
  -4.1521902e-01
  -6.4847757e-01
  -6.2640517e-01
  -8.1477369e-01
  -9.3258301e-02
  -1.0074203e+00
   6.7275976e-02
  -7.2113972e-01
  -2.8887172e-01
  -4.2944557e-01
  -7.9482542e-01
  -9.7876675e-01
  -8.2645313e-01
  -1.1656830e+00
  -6.0370073e-01
  -7.3262306e-01
  -6.3152320e-01
  -4.7320271e-01
  -8.8067244e-01
  -4.1246225e-01
  -5.6964724e-01
  -7.3427679e-01
  -5.0015678e-01
  -7.4072503e-01
  -9.4469030e-01
  -9.5726179e-01
  -1.0792310e+00
  -5.7058286e-01
  -4.4415359e-01
  -8.2515705e-01
  -9.5985139e-01
  -6.2545622e-01
  -5.4132704e-01
  -1.2737525e+00
  -3.9544578e-01
  -2.7157716e-01
  -6.4387189e-01
  -7.6273211e-01
  -8.2173741e-01
  -6.3238354e-01
  -5.6300108e-01
  -5.8061011e-01
  -5.6298701e-01
  -7.1893913e-01
  -1.8132424e-01
  -5.8197748e-01
  -1.0394652e+00
  -2.5117529e-02
  -1.0239513e+00
  -7.8560775e-01
  -8.3078370e-01
  -5.3078378e-01
  -8.8310145e-01
  -4.7364026e-01
  -8.9343587e-01
  -8.8283846e-01
  -4.8818488e-01
  -1.4395467e-01
  -5.9885352e-01
  -4.5246783e-01
  -8.0373689e-01
  -7.0774079e-01
  -8.7688014e-01
  -4.5013000e-01
  -8.2128197e-01
  -6.9029004e-01
  -5.7226964e-01
   9.9736644e-02
  -1.1624727e+00
  -6.2949649e-01
  -3.9086720e-01
  -8.9796046e-01
  -9.7672172e-01
  -8.0333256e-01
  -1.1296759e+00
  -6.9071683e-01
  -9.0744021e-01
  -4.0086710e-01
  -4.4827733e-01
  -8.7151045e-01
  -1.0636720e+00
  -3.9931762e-01
  -8.6408442e-01
  -5.2632996e-02
  -1.3807731e+00
  -9.3424926e-01
  -4.9700402e-01
  -1.2322051e+00
  -6.9034826e-01
  -7.1948531e-01
  -8.0785019e-01
  -1.8781255e-01
  -7.6943028e-01
  -5.6583106e-01
  -6.1877683e-01
  -4.1198676e-01
  -9.7604166e-01
  -1.2487921e+00
  -5.1659117e-01
  -6.1223306e-01
  -9.3269763e-01
  -4.9603096e-01
  -8.8904028e-01
  -4.9776563e-01
  -5.0315713e-01
  -9.0186277e-01
  -3.5282385e-01
  -7.7754519e-01
  -5.0488451e-01
  -2.3879198e-01
  -7.3974228e-01
  -1.1441949e+00
  -2.8611469e-01
  -1.7500058e+00
  -5.2522589e-01
  -8.6115534e-01
  -1.2025928e+00
  -5.2328210e-01
  -4.6206209e-01
  -1.2108023e+00
  -7.7474788e-01
  -6.7832863e-01
  -1.4179584e+00
  -5.4498224e-01
  -6.5625196e-01
  -5.4897244e-01
  -8.6092814e-01
  -5.6143883e-01
  -3.1650576e-01
  -8.0949670e-01
  -3.9372160e-01
  -5.1548244e-01
  -8.1041947e-01
  -3.8679062e-01
  -5.4322500e-01
  -2.7961352e-01
  -5.0423576e-01
  -5.7631991e-01
  -7.8932941e-01
  -4.7102367e-01
  -7.9372316e-01
  -9.6583173e-01
  -1.1599718e+00
  -5.0186869e-01
  -9.5168727e-01
  -1.1275876e+00
  -3.8024252e-01
  -1.2640405e+00
  -1.1115018e+00
  -7.2218874e-01
  -1.0016342e+00
  -2.5461692e-01
  -5.2733518e-01
  -3.5805486e-01
  -3.6869559e-01
  -9.8481559e-01
  -1.0367986e+00
  -7.6450432e-01
  -5.6022247e-01
  -9.0190762e-01
  -1.0325792e+00
  -5.4848822e-01
   1.2889923e-01
  -4.5056286e-01
  -7.6535922e-01
  -1.2636312e+00
  -5.2410419e-01
  -6.6562999e-01
  -4.0551435e-01
  -6.5424001e-01
  -7.9264578e-01
  -1.0186832e+00
  -3.8731923e-01
  -1.1174804e+00
  -4.6169188e-01
  -7.6285579e-01
  -1.5247583e+00
  -4.2986724e-01
  -7.1942497e-01
  -6.8035627e-01
  -5.5917692e-01
  -4.6220348e-01
  -8.8052911e-01
  -3.0680936e-01
  -5.5148532e-01
  -9.6149712e-01
  -3.9406196e-01
  -2.0372250e-01
  -5.3544593e-01
  -3.8241443e-01
  -1.0164867e+00
  -6.5029620e-01
  -2.5434511e-01
  -9.1834737e-01
  -9.4261439e-01
  -1.1647650e+00
  -1.1044905e+00
  -1.0381570e+00
  -6.5675884e-01
  -9.9175697e-01
  -6.1017468e-01
  -9.9430006e-01
  -3.0247418e-01
  -5.7394320e-01
  -4.8634602e-01
  -8.4803462e-01
  -1.7189761e-01
  -7.3171489e-01
  -6.5009391e-01
  -8.2603028e-01
  -7.0391681e-01
  -5.6595229e-01
  -8.0814405e-01
  -7.0998694e-01
  -1.1620373e+00
  -5.8630612e-01
  -1.0610474e+00
  -2.9634842e-01
  -7.5164846e-01
  -8.3938167e-01
  -2.6656213e-01
  -5.9103955e-01
  -6.7086617e-01
  -1.3035361e+00
  -5.8624081e-01
  -1.4935415e+00
  -7.3329404e-01
  -1.5670840e+00
  -8.9086371e-01
  -8.6089411e-01
  -1.0362610e+00
  -6.3206972e-01
  -1.0786310e+00
  -7.1112772e-01
   6.4298243e-02
  -1.3574095e+00
  -4.9662410e-01
  -1.0269874e+00
  -9.1428896e-01
  -2.8590313e-01
  -8.9421106e-01
  -8.6632603e-01
  -7.2309239e-01
  -9.7508504e-01
  -1.0097143e+00
  -6.2313490e-01
   3.7823507e-02
  -8.4770177e-01
  -2.8778639e-02
  -8.3536560e-01
  -1.1352853e+00
  -8.0842324e-01
  -9.2082000e-01
  -1.3061279e-01
  -1.0218420e+00
  -8.4969774e-01
  -3.4620663e-01
  -1.2276317e+00
  -1.1633414e+00
  -1.0417764e+00
  -9.1723313e-01
  -9.5363464e-01
  -9.5216196e-01
  -1.1837764e+00
  -7.6835619e-01
  -7.6307507e-01
  -8.1863186e-01
  -1.0623799e+00
  -3.9694595e-01
  -4.4353032e-01
  -1.5298710e-01
  -5.9989349e-01
  -1.2546977e+00
  -1.1755196e+00
  -3.3398098e-01
  -7.1894225e-01
  -5.7242037e-01
  -8.9810463e-01
  -3.7401654e-01
  -9.7689226e-01
  -8.8272077e-01
  -5.8560068e-01
  -7.6659811e-01
  -6.9701113e-01
  -1.2371040e-01
  -1.0293933e+00
  -9.0951154e-01
  -5.8287753e-01
  -6.2922203e-01
  -8.2821016e-01
  -6.8117710e-01
  -6.4461883e-01
  -1.0837513e+00
  -5.1005733e-01
  -5.7567822e-01
  -3.7859493e-01
  -1.3834231e-01
  -1.0679321e+00
  -1.3532393e+00
  -8.7204635e-01
  -2.6623363e-01
  -1.0898148e+00
  -6.2131339e-01
  -3.8646421e-01
   1.7180180e-01
  -9.6334234e-01
  -6.3118972e-01
  -6.2764210e-01
  -7.5383315e-01
  -2.4173773e-01
  -6.9546081e-01
  -5.0534965e-01
  -1.0832446e+00
  -8.0657127e-01
  -1.1469677e+00
  -8.6474031e-01
  -7.6920965e-01
  -7.2142764e-01
  -8.1761855e-01
  -8.6849178e-01
  -3.7264712e-01
  -5.0607979e-01
  -9.7228127e-01
  -7.0998051e-01
  -1.3657209e+00
  -1.0501660e+00
  -6.0734286e-01
  -1.1096242e+00
  -7.7992893e-01
  -6.6875880e-01
  -3.0626302e-01
  -4.8526886e-02
  -1.2163976e+00
  -6.0217325e-01
  -8.0377051e-01
  -6.6630636e-01
  -2.6338797e-01
  -5.5066234e-01
  -9.2455236e-01
  -9.2546181e-01
  -7.5570626e-01
  -1.4470762e-01
  -8.3080282e-01
  -5.5400237e-01
  -5.6404619e-01
  -5.8298093e-01
  -2.5291452e-01
  -5.5394392e-01
  -4.9813401e-01
  -5.6124784e-01
  -2.2778205e-01
  -7.4153190e-01
  -6.7754684e-01
  -8.4636235e-01
  -3.0920528e-01
  -1.2517713e+00
  -7.8772629e-01
  -5.5614487e-01
  -6.4911336e-01
  -8.1932939e-01
  -4.9001551e-01
  -9.7328877e-01
  -5.7318264e-01
  -8.5187195e-01
  -9.3550447e-01
  -4.7857983e-01
  -9.4046156e-01
  -4.6596836e-01
  -9.0674153e-01
  -4.7368461e-01
  -1.0746408e+00
  -7.1178153e-01
  -5.4806016e-01
  -6.3995619e-01
  -6.7051057e-01
  -7.3347344e-01
  -9.9769993e-01
  -5.8551645e-01
  -1.0697209e+00
  -7.2336099e-01
  -3.1488190e-01
  -5.7401885e-01
  -6.1338921e-01
  -5.8411231e-01
  -1.1770110e+00
  -6.3552050e-01
  -1.0590674e+00
  -6.9234985e-01
  -7.2920448e-01
  -1.0916679e+00
  -6.8081267e-01
  -7.3491269e-01
  -3.5372240e-01
  -9.2258203e-01
  -7.0546951e-01
  -3.9939713e-01
  -3.4562972e-01
  -2.5822929e-01
  -7.6039816e-01
  -6.8682726e-01
  -6.2473624e-01
  -8.0486347e-01
  -9.5721280e-01
  -7.7326169e-01
  -1.0619534e+00
  -6.2556569e-01
  -8.8255202e-01
  -5.4048251e-01
  -4.9892572e-01
  -4.3521250e-01
  -4.9896689e-01
  -7.3826153e-01
  -8.6147602e-01
  -1.4514720e+00
  -5.9090966e-01
  -8.2934391e-01
  -5.7417730e-01
   1.0789020e-01
  -6.3995592e-01
  -5.4794766e-01
  -5.3718100e-01
  -7.1690926e-01
  -1.0459048e+00
  -1.1382277e+00
  -6.5369078e-01
  -1.1092454e+00
  -6.1542029e-01
  -1.2622877e+00
  -5.1211522e-01
  -9.9055678e-01
  -1.0551219e+00
  -5.3327481e-01
  -4.9060244e-01
  -8.8569685e-01
  -1.2403407e+00
  -8.7742567e-01
  -2.4482219e-01
  -6.3453910e-01
  -1.0938645e+00
  -5.6822874e-01
  -3.7635932e-01
  -7.9499288e-01
  -6.3005467e-01
  -3.3237404e-01
  -8.8061449e-01
  -9.8155832e-01
  -7.0759772e-01
  -7.3693405e-01
  -3.5748622e-01
  -1.1138432e+00
  -8.8908906e-01
  -1.1041948e+00


==> Fig-text/score2_o_beta0.txt <==
  -1.4802947e+00
  -1.8640571e+00
  -2.3986696e+00
  -2.0246267e+00
  -1.5809692e+00
  -1.9720977e+00
  -1.9051329e+00
  -1.8326905e+00
  -1.2796029e+00
  -1.3161757e+00
  -4.5376378e-01
  -2.2009568e+00
  -8.1757096e-01
  -1.7881122e+00
  -1.5892231e+00
  -6.3642439e-01
  -1.1904557e+00
  -1.6714024e+00
  -1.7103232e+00
  -1.4487261e+00
  -9.9176042e-01
  -1.3474237e+00
  -6.7421108e-01
  -1.1536271e+00
  -1.9687550e+00
  -1.6678321e+00
  -1.0753742e+00
  -1.0056864e+00
  -2.1060075e+00
  -1.3142970e+00
  -1.3993255e+00
  -9.9952259e-01
  -1.6408327e+00
  -9.2357661e-01
  -1.2233111e+00
  -1.4749259e+00
  -1.4205384e+00
  -2.6477764e+00
  -1.5057273e+00
  -2.2220371e+00
  -1.2581438e+00
  -9.3024580e-01
  -2.4214721e+00
  -1.2094582e+00
  -1.3566440e+00
  -1.8408826e+00
  -1.6871600e+00
  -1.7804531e+00
  -1.2479495e+00
  -1.9187472e+00
  -1.6794692e+00
  -2.0927610e+00
  -2.2116988e+00
  -1.8052375e+00
  -1.7424223e+00
  -1.4146855e+00
  -1.6183151e+00
  -2.7616393e+00
  -1.9912521e+00
  -1.3813225e+00
  -1.3615594e+00
  -2.4279555e+00
  -2.3220919e+00
  -2.5614102e+00
  -2.2379420e+00
  -1.6979265e+00
  -1.8951521e+00
  -9.7078413e-01
  -4.3086393e-01
  -1.5060505e+00
  -1.5281640e+00
  -2.3045112e+00
  -2.0293268e+00
  -1.7708054e+00
  -2.2757674e+00
  -6.5771516e-01
  -1.3753688e+00
  -1.2873510e+00
  -2.2503009e+00
  -1.2685885e+00
  -1.1578560e+00
  -1.7188775e+00
  -1.6092854e+00
  -1.9065068e+00
  -1.0927588e+00
  -1.4646152e+00
  -2.6142114e+00
  -8.5068739e-01
  -1.6373081e+00
  -2.4100085e+00
  -2.8690376e-01
  -1.8806555e+00
  -1.6553611e-01
  -1.5450961e+00
  -2.4218157e+00
  -1.5689224e+00
  -2.0420967e+00
  -1.6417210e+00
  -2.1805841e+00
  -1.7333984e+00
  -2.2760201e+00
  -1.4406405e+00
  -1.3037236e+00
  -1.9041814e+00
  -1.0011079e+00
  -1.0720355e+00
  -1.4527774e+00
  -1.2388835e+00
  -1.8976358e+00
  -2.3240901e+00
  -1.8418679e+00
  -2.7043521e+00
  -1.8982749e+00
  -1.6444737e+00
  -1.6231259e+00
  -1.4263204e+00
  -1.4644391e+00
  -1.4362939e+00
  -2.0098506e+00
  -1.7993304e+00
  -2.1599256e+00
  -1.6219835e+00
  -1.2418817e+00
  -1.7616085e+00
  -1.7934922e+00
  -2.8528450e+00
  -1.4807487e+00
  -1.5451236e+00
  -2.4778853e+00
  -1.2143205e+00
  -1.4496555e+00
  -1.2812788e+00
  -2.3620219e+00
  -1.4032848e+00
  -1.4793179e+00
  -1.8136522e+00
  -1.2565870e+00
  -1.2188575e+00
  -1.6427620e+00
  -1.9085203e+00
  -7.0246214e-01
  -1.3508744e+00
  -1.3459821e+00
  -2.0771456e+00
  -1.8842702e+00
  -1.0400554e+00
  -1.8443310e+00
  -9.6422515e-01
  -2.8458317e+00
  -1.2681812e+00
  -1.1415429e+00
  -1.5571198e+00
  -1.5583946e+00
  -2.0313069e+00
  -1.3582443e+00
  -1.5950266e+00
  -2.3369598e+00
  -2.0625095e+00
  -1.5143509e+00
  -1.9794827e+00
  -1.7315449e+00
  -1.9510435e+00
  -4.2655148e-01
  -1.1221727e+00
  -1.4077189e+00
  -1.6028460e+00
  -1.5814648e+00
  -1.1709298e+00
  -1.5389833e+00
  -1.0145383e-01
  -2.0781421e+00
  -2.4871980e+00
  -1.5746382e+00
  -2.7429433e+00
  -1.5213634e+00
  -1.4027722e+00
  -2.0106819e+00
  -1.5343299e+00
  -1.8758466e+00
  -1.1430265e+00
  -2.2288944e+00
  -1.7013555e+00
  -1.3731187e+00
  -2.6061350e+00
  -5.4996598e-01
  -1.2134946e+00
  -1.9856872e+00
  -1.9477519e+00
   3.2351555e-01
  -2.0781449e+00
  -1.0852234e+00
  -1.2706944e+00
  -2.0445576e+00
  -1.2046433e+00
  -1.6290765e+00
  -1.5426473e+00
  -1.0273841e+00
  -2.1013881e+00
  -1.5602074e+00
  -2.1464867e+00
  -5.2867218e-01
  -1.1826408e+00
  -1.1938025e+00
  -2.3656427e+00
  -1.3084158e+00
  -1.4501872e+00
  -2.0525733e+00
  -9.7502984e-01
  -1.4655286e+00
  -1.9826525e+00
  -9.9155681e-01
  -2.0039592e+00
  -1.0843747e+00
  -1.8033916e+00
  -1.3652014e+00
  -6.6330312e-01
  -1.1766531e+00
  -1.4627900e+00
  -1.8756227e+00
  -1.9501415e+00
  -2.1471973e+00
  -2.0742370e+00
  -4.5718402e-01
  -1.6230081e+00
  -2.2505087e+00
  -2.4919172e+00
  -1.2498564e+00
  -2.2747139e+00
  -1.9147869e+00
  -2.0210824e+00
  -1.0059372e+00
  -6.4306608e-01
  -1.7381168e+00
  -2.0347370e+00
  -1.4233360e+00
  -1.2085691e+00
  -1.1911270e+00
  -1.6523151e+00
  -1.3856159e+00
  -1.3801663e+00
  -1.2323898e+00
  -2.0628817e+00
  -1.1871313e+00
  -1.4460468e+00
  -2.1941257e+00
  -2.2288309e+00
  -2.3026104e+00
  -2.6930208e+00
  -6.6655897e-01
  -2.2150408e+00
  -1.9946410e+00
  -1.7718544e+00
  -2.3076812e+00
  -2.2465011e+00
  -2.3293095e+00
  -1.8382505e+00
  -2.0964616e+00
  -2.5799106e+00
  -1.4552871e+00
  -1.4583867e+00
  -1.4708541e+00
  -2.3976163e+00
  -1.9371986e+00
  -1.8355088e+00
  -1.7093663e+00
  -1.4774300e+00
  -2.6147731e+00
  -1.3490778e+00
  -1.9633324e+00
  -9.2026750e-01
  -1.6706743e+00
  -2.2564897e+00
  -9.0756836e-01
  -1.0700573e+00
  -1.9185654e+00
  -1.8510411e+00
  -1.3793227e+00
  -1.5424483e+00
  -2.7159782e+00
  -1.6937629e+00
  -1.3214593e+00
  -1.8505325e+00
  -1.5886379e+00
  -1.6467492e+00
  -1.7465005e+00
  -2.6712908e+00
  -1.2862956e+00
  -1.2600439e+00
  -7.9530248e-01
  -1.5719184e+00
  -2.0802747e+00
  -2.2019816e+00
  -1.7558151e+00
  -1.1596344e+00
  -1.0440839e+00
  -1.5904997e+00
  -2.1120595e+00
  -2.5517516e+00
  -1.8887310e+00
  -1.6624026e+00
  -9.6562552e-01
  -1.9271189e+00
  -1.5236695e+00
  -1.6304570e+00
  -1.7397018e+00
  -6.6697401e-01
  -5.3676816e-01
  -1.8913785e+00
  -1.9984521e+00
  -1.3693517e+00
  -2.2286561e+00
  -1.7482922e+00
  -2.3689766e+00
  -2.0327436e+00
  -2.0478080e+00
  -1.5758569e+00
  -1.0427543e+00
  -1.2566903e+00
  -1.4124755e+00
  -2.5266577e+00
  -2.5698143e+00
  -6.4176829e-01
  -1.9382800e+00
  -1.2388475e+00
  -1.3614518e+00
  -1.4073955e+00
  -1.6918243e+00
  -1.8356036e+00
  -1.5161792e+00
  -2.8044864e+00
  -2.0596846e+00
  -2.0332143e+00
  -2.3531802e+00
  -1.6762203e+00
  -2.2566981e+00
  -1.9816962e+00
  -2.1222179e+00
  -2.4028948e+00
  -1.6603101e+00
  -1.3173046e+00
  -1.1418625e+00
  -2.2477377e+00
  -1.1133747e+00
  -1.1108543e+00
  -1.9728673e+00
  -1.6195095e+00
  -1.7809522e+00
  -7.1426905e-01
  -1.9804716e+00
  -2.2520934e+00
  -2.0549529e+00
  -1.7373384e+00
  -2.0978995e+00
  -1.5790598e+00
  -3.3194030e+00
  -1.3947484e+00
  -2.1670008e+00
  -1.5240207e+00
  -1.9632053e+00
  -2.4491930e+00
  -1.0831242e+00
  -1.3602662e+00
  -1.0508030e+00
  -1.8427725e+00
  -9.3255974e-01
  -1.3712588e+00
  -1.9824681e+00
  -9.6376813e-01
  -1.6808699e+00
  -1.1725707e+00
  -1.8811371e+00
  -3.5283612e-01
  -1.3174906e+00
  -1.6567697e+00
  -2.1868858e+00
  -1.9992356e+00
  -1.6238172e+00
  -1.9937348e+00
  -2.4810205e+00
  -4.7198409e-01
  -9.3643758e-01
  -1.9526189e+00
  -2.0685789e+00
  -2.5723562e+00
  -1.3564383e+00
  -1.5827466e+00
  -2.0748646e+00
  -1.1024165e+00
  -2.0348012e+00
  -7.9880075e-01
  -1.4220204e+00
  -9.8139089e-01
  -2.7708417e-01
  -1.1772565e+00
  -2.3619705e+00
  -2.1214116e+00
  -1.5181955e+00
  -2.3719830e+00
  -6.1720201e-01
  -3.1461629e-01
  -1.7546875e+00
  -1.7006869e+00
  -2.1711677e+00
  -1.9709564e+00
  -2.2692922e+00
  -1.9037804e+00
  -1.7394827e+00
  -8.5863046e-01
  -2.1873168e+00
  -2.1165772e+00
  -1.3874369e+00
  -8.5858642e-01
  -1.9449725e+00
  -1.2140245e+00
  -5.4465496e-01
  -1.5963412e+00
  -1.6351875e+00
  -1.0402951e+00
  -1.2451490e+00
  -1.7210115e+00
  -1.7349882e+00
  -1.3388794e+00
  -1.3964689e+00
  -1.7160155e+00
  -1.3094795e+00
  -3.9024292e-01
  -1.2272232e+00
  -1.5979450e+00
  -1.5086065e+00
  -1.4172220e+00
  -1.5061986e+00
  -1.9659779e+00
  -2.6255670e+00
  -2.1066338e+00
  -1.8009593e+00
  -4.1291252e-01
  -2.0738468e+00
  -2.0487846e+00
  -1.5682828e+00
  -1.1467576e+00
  -2.3261571e+00
  -1.5876959e+00
  -1.5867958e+00
  -2.2577367e+00
  -9.0404476e-01
  -1.8758145e+00
  -2.1046393e+00
  -1.9534440e+00
  -2.4298753e+00
  -1.4961021e+00
  -1.1181669e+00
  -1.5892606e+00
  -2.1632677e+00
  -2.3399918e+00
  -1.4274385e+00
  -2.5256148e+00
  -1.7044349e+00
  -2.7687738e+00
  -1.3284244e+00
  -1.7632203e+00
  -1.4991824e+00
  -1.9200669e+00
  -2.4545316e+00
  -1.6483916e+00
  -1.8717264e+00
  -2.0601484e+00
  -1.7569160e+00
  -1.4446098e+00
  -1.6291528e+00
  -2.0209395e+00
  -1.4731854e+00
  -1.0876765e+00
  -1.1556640e+00
  -8.8717958e-01
  -1.1408776e+00
  -1.4579186e+00
  -1.7358037e+00
  -1.0224082e+00
  -1.7717962e+00
  -1.1984795e+00
  -1.0626355e+00
  -1.8352972e+00
  -2.8004905e+00
  -2.0212776e+00
  -1.7122402e+00
  -1.1335337e+00
  -1.8627338e+00
  -2.0009549e+00
  -2.4059624e+00
  -1.5863754e+00
  -1.6211725e+00
  -2.0201582e+00
  -1.2813758e+00
  -1.8761031e+00
  -1.8595318e+00
  -1.2316860e+00
  -2.3390706e+00
  -1.6479944e+00
  -1.7758896e+00
  -2.4063302e+00
  -2.1696719e+00
  -1.8638311e+00
  -1.6918927e+00
  -1.4926472e+00
  -1.8919698e+00
  -1.6462360e+00
  -8.4707071e-01
  -2.5634844e+00
  -1.1518071e+00
  -1.2603619e+00
  -2.3667381e+00
  -1.1637506e+00
  -1.3661048e+00
  -2.0214052e+00
  -1.4214304e+00
  -2.7088083e+00
  -1.9289558e+00
  -1.7351732e+00
  -1.6495364e+00
  -2.4921854e+00
  -1.1173691e+00
  -1.8423380e+00
  -2.8271944e+00
  -1.5711272e+00
  -1.5449825e+00
  -1.1462128e+00
  -2.1536845e+00
  -2.1237820e+00
  -1.6393584e+00
  -1.6122736e+00
  -2.0695538e+00
  -1.9244627e+00
  -2.1632280e+00
  -1.9989214e+00
  -1.4716962e+00
  -1.6738707e+00
  -1.5750649e+00
  -9.8995980e-01
  -1.8968633e+00
  -1.1482890e+00
  -1.7578631e+00
  -1.8806640e+00
  -1.7542992e+00
  -2.0422870e+00
  -1.5526983e+00
  -1.2720510e+00
  -2.1258147e+00
  -8.5965398e-01
  -1.3331655e+00
  -1.3401828e+00
  -1.8471767e+00
  -8.4804258e-01
  -1.9816321e+00
  -8.1036950e-01
  -1.5936159e+00
  -1.8976217e+00
  -6.7238754e-01
  -2.1915640e+00
  -2.2221889e+00
  -1.4421367e+00
  -6.4990189e-01
  -1.1803091e+00
  -1.4090237e+00
  -2.5063822e+00
  -1.8220041e+00
  -7.7392220e-01
  -2.1038982e+00
  -2.4364453e+00
  -1.1987752e+00
  -1.9678582e-01
  -1.1552726e+00
  -1.4783649e+00
  -1.5794792e+00
  -1.2745081e+00
  -2.4785666e+00
  -1.7646272e+00
  -1.5491624e+00
  -1.1593932e+00
  -7.1192030e-01
  -2.0544735e+00
  -3.3183445e+00
  -1.9297854e+00
  -1.4689027e+00
  -2.0155569e+00
  -1.6342926e+00
  -1.4659423e+00
  -1.8978915e+00
  -1.1658815e+00
  -1.9858490e+00
  -1.7501684e+00
  -1.4264413e+00
  -1.3123631e+00
  -2.0844861e+00
  -2.5236991e+00
  -1.4961348e+00
  -1.7166849e+00
  -1.3718312e+00
  -1.6831920e+00
  -1.5176601e+00
  -1.6232305e+00
  -2.1572431e+00
  -1.7454462e+00
  -1.7426840e+00
  -7.8554971e-01
  -2.2443833e+00
  -1.5300642e+00
  -1.9681837e+00
  -1.7148413e+00
  -1.9607295e+00
  -2.3598807e+00
  -1.7347278e+00
  -4.7483109e-01
  -2.1598501e+00
  -1.8600991e+00
  -1.6599918e+00
  -1.8823557e+00
  -1.9756188e+00
  -1.4435968e+00
  -9.0815775e-01
  -1.1209466e+00
  -2.6317394e+00
  -1.8093977e+00
  -1.7494731e+00
  -1.6673085e+00
  -1.5950942e+00
  -1.3981452e+00
  -1.5014707e+00
  -2.2078959e+00
  -1.1368500e+00
  -3.3234558e-01
  -1.9936727e+00
  -2.5933408e+00
  -1.2095944e+00
  -1.7962007e+00
  -2.5568083e+00
  -2.0308725e+00
  -3.9513405e-01
  -1.1121167e+00
  -2.0992947e+00
  -1.4634139e+00
  -2.3232154e+00
  -1.2000016e+00
  -2.1754784e+00
  -1.1702613e+00
  -1.4099484e+00
  -8.6461591e-01
  -2.0223076e+00
  -1.9185227e+00
  -7.0203403e-01
  -2.2426370e+00
  -2.0376449e+00
  -1.9296904e+00
  -9.1352728e-01
  -1.0408284e+00
  -2.3304796e+00
  -2.2752366e+00
  -2.8965996e+00
  -1.6002110e+00
  -1.1684001e+00
  -1.5456818e+00
  -1.0914182e+00
  -2.2320612e-01
  -2.3671736e+00
  -2.9212418e+00
  -1.9987840e+00
  -2.5319630e+00
  -1.7754771e+00
  -1.5551312e+00
  -2.0858274e+00
  -1.5903603e+00
  -2.3337149e+00
  -1.8940373e+00
  -1.8040781e+00
  -1.1224008e+00
  -2.1214274e+00
  -1.5503911e+00
  -1.4617009e+00
  -1.2794055e+00
  -1.5927514e+00
  -2.1100214e+00
  -1.0326816e+00
  -1.6906516e+00
  -1.3217663e+00
  -1.9786306e+00
  -1.2815733e+00
  -1.8969139e+00
  -1.6145368e+00
  -4.2044024e-01
  -1.3168598e+00
  -1.6181431e+00
  -9.0279402e-01
  -1.8324075e+00
  -1.5527078e+00
  -2.6974669e+00
  -1.1983411e+00
  -2.1364666e+00
  -2.3204246e+00
  -2.2127848e+00
  -1.7198978e+00
  -2.0717191e+00
  -1.8503045e+00
  -1.3901000e+00
  -1.6965326e+00
  -1.7750009e+00
  -1.3372379e+00
  -1.1194206e+00
  -1.2808482e+00
  -2.2447619e+00
  -2.0573313e+00
  -1.5067827e+00
  -2.9882031e+00
  -1.7040152e+00
  -1.4576974e+00
  -1.3686542e+00
  -1.1855867e+00
  -1.6521494e+00
  -2.2082508e+00
  -2.0791055e+00
  -1.7571629e+00
  -2.9202859e-01
  -1.6044545e+00
  -1.4785089e+00
  -1.3441623e+00
  -1.8761433e+00
  -1.7675648e+00
  -2.0996513e+00
  -1.6913143e+00
  -1.5837288e+00
  -2.1736068e+00
  -1.6686770e+00
  -1.9533903e+00
  -1.5744437e+00
  -9.0238708e-01
  -1.8870984e+00
  -1.3234940e+00
  -2.0631148e+00
  -2.2683981e+00
  -1.6957368e+00
  -4.7606983e-01
  -1.4193401e+00
  -1.2376715e+00
  -2.3253857e+00
  -1.8446444e+00
  -1.6948038e+00
  -1.8889418e+00
  -1.6900654e+00
  -1.7428186e+00
  -1.4877610e+00
  -1.7064954e+00
  -8.1457376e-01
  -8.3414768e-01
  -1.6894295e+00
  -2.3011298e+00
  -1.9763649e+00
  -1.7862138e+00
  -9.0466860e-01
  -1.3573446e+00
  -1.8653269e+00
  -1.1891840e+00
  -1.6701935e+00
  -1.5348979e+00
  -2.8314749e+00
  -1.8039403e+00
  -2.1579743e+00
  -1.8261857e+00
  -2.0382944e+00
  -1.0817589e+00
  -1.6792041e+00
  -1.7212526e+00
  -1.0200393e+00
  -1.7603674e+00
  -1.9902376e+00
  -1.0318128e+00
  -3.0371889e+00
  -1.6612856e+00
  -1.6974039e+00
  -2.6000063e+00
  -9.9901530e-01
  -2.3073831e+00
  -1.7122074e+00
  -1.7199834e+00
  -7.9354185e-01
  -1.9500020e+00
  -2.2018032e+00
  -1.8603647e+00
  -7.0564660e-01
  -1.5824090e+00
  -1.6905709e+00
  -1.3929704e+00
  -1.5790011e+00
  -4.7040323e-01
  -1.1043528e+00
  -1.0904353e+00
  -1.6591413e+00
  -8.5918444e-01
  -1.7959303e+00
  -2.0773177e+00
  -1.9761033e+00
  -1.1775272e+00
  -9.3260908e-01
  -1.7003651e+00
  -9.6899198e-01
  -1.5058984e+00
  -2.3355495e+00
  -1.4804769e+00
  -1.4002347e+00
  -1.2749804e+00
  -1.7128782e+00
  -2.3646183e+00
  -1.8854562e+00
  -1.4628735e+00
  -1.3469264e+00
  -2.2917580e+00
  -1.2720799e+00
  -1.2197958e+00
  -2.1382293e+00
  -2.1568873e+00
  -2.1767974e+00
  -1.2008928e+00
  -6.1318353e-01
  -1.4531381e+00
  -1.5231636e+00
  -1.6058688e+00
  -1.5092415e+00
  -2.1832784e+00
  -2.0173325e+00
  -8.9071347e-01
  -1.0388851e+00
  -2.3925390e+00
  -1.9646747e+00
  -2.2897451e+00
  -1.6359267e+00
  -2.3935031e+00
  -1.9034044e+00
  -1.3038819e+00
  -1.5343962e+00
  -1.9064347e+00
  -2.7778134e+00
  -2.3592182e+00
  -1.7037593e+00
  -1.9527063e+00
  -7.2230566e-01
  -2.4973640e+00
  -1.5574109e+00
  -1.3325164e+00
  -1.6403978e+00
  -1.9305268e+00
  -1.9041855e+00
  -1.2377404e+00
  -1.2075566e+00
  -1.4476251e+00
  -1.5747167e+00
  -2.0906403e+00
  -1.3502601e+00
  -2.0090480e+00
  -2.3022645e+00
  -1.7885592e+00
  -1.3484765e+00
  -1.8204514e+00
  -1.8444775e+00
  -1.1955174e+00
  -1.8087211e+00
  -1.9233405e+00
  -1.6194186e+00
  -2.1411724e+00
  -1.5516565e+00
  -2.1949113e+00
  -2.0649100e+00
  -7.8398475e-01
  -8.9244564e-01
  -2.4407525e+00
  -1.8470151e+00
  -1.5472799e+00
  -1.4473434e+00
  -1.5015461e+00
  -1.8182317e+00
  -1.1733521e+00
  -1.9351938e+00
  -2.1660090e+00
  -5.6344459e-01
  -1.8360806e+00
  -2.1518360e+00
  -2.0789932e+00
  -2.1193071e+00
  -1.7400867e+00
  -1.2250551e+00
  -1.8701371e+00
  -1.4534730e+00
  -5.3497394e-01
  -5.3050897e-01
  -1.5909134e+00
  -9.9389944e-01
  -1.3676751e+00
  -2.0746352e+00
  -1.1853215e+00
  -1.9152883e+00
  -1.4924516e+00
  -1.8176725e+00
  -1.2021573e+00
  -2.1858522e+00
  -1.0913740e+00
  -1.1216903e+00
  -1.6920677e+00
  -5.4536299e-01
  -2.4452463e+00
  -7.7577623e-01
  -3.9571031e-01
  -1.6555002e+00
  -1.7238501e+00
  -2.1295060e+00
  -1.9726989e+00
  -1.3902169e+00
  -2.3336077e+00
  -1.6288548e+00
  -1.8766543e+00
  -2.0262295e+00
  -2.5287191e+00
  -1.9720869e+00
  -1.1232767e+00
  -1.7302659e+00
  -2.2085835e+00
  -1.7285502e+00
  -1.8474054e+00
  -1.2215620e+00
  -1.3000833e+00
  -2.0792942e+00
  -1.4109460e+00
  -2.3602551e+00
  -1.9550180e+00
  -1.7753320e+00
  -2.2367581e+00
  -2.0682856e+00
  -1.2071368e+00
  -2.3226790e+00
  -2.5024008e+00
  -1.9106682e+00
  -2.1098136e+00
  -1.3904878e+00
  -1.8565407e+00
  -1.4878878e+00
  -2.0724929e+00
  -1.0949909e+00
  -1.9769948e+00
  -1.0416072e+00
  -1.7072847e+00
  -9.8715155e-01
  -1.5529252e+00
  -2.1374785e+00
  -1.3408256e+00
  -1.7560395e+00
  -2.0128055e+00
  -2.1122925e+00
  -2.0736761e+00
  -2.3747973e+00
  -2.6363956e+00
  -2.6034127e+00
  -1.2524101e+00
  -1.9581784e+00
  -1.2676936e+00
  -1.2600701e+00
  -7.1014494e-01
  -2.4186752e+00
  -2.7123336e+00
  -2.2962411e+00
  -1.3343375e+00
  -1.6803615e+00
  -2.2967073e+00
  -1.5512055e+00
  -2.0974729e+00
  -1.3351543e+00
  -1.8894230e+00
  -2.1832579e+00
  -1.1026668e+00
  -1.6649423e+00
  -1.1125597e+00
  -1.7988244e+00
  -2.2790993e+00
  -1.5373324e+00
  -1.4782035e+00
  -1.3039817e+00
  -1.6664497e+00
  -2.2309935e+00
  -2.1936983e+00
  -1.0960325e+00
  -1.5773415e+00
  -1.3963909e+00
  -1.4040630e+00
  -2.3174944e+00
  -1.9198926e+00
  -1.9104168e+00
  -1.5363379e+00
  -1.4582322e+00
  -2.1830746e+00
  -1.9274318e+00
  -2.2392863e+00
  -1.6286462e+00
  -1.8565894e+00
  -1.2241971e+00
  -1.2386769e+00
  -2.2052049e+00


==> Fig-text/score2_o_beta1.txt <==
  -6.9900204e-01
  -6.0938076e-01
  -5.4136759e-01
  -8.1501684e-01
  -6.9584011e-01
  -7.4480188e-01
  -9.8677479e-01
  -2.3004985e-01
  -1.3250103e+00
  -4.7426990e-01
  -1.3561242e-01
  -2.8455013e-01
  -9.9892449e-01
  -5.4656569e-01
  -9.1035617e-01
  -6.8813129e-01
  -7.7486868e-01
  -7.6090431e-01
  -6.3383624e-01
  -7.6884116e-01
  -1.0727001e+00
  -1.3898345e+00
  -6.6177729e-01
  -6.4815714e-01
  -8.9690603e-01
  -8.4090192e-01
  -1.4125159e+00
  -6.4093898e-01
  -1.0175852e+00
  -4.6106197e-01
  -6.8066983e-01
  -9.0619699e-01
  -1.2181508e+00
  -3.6110496e-01
  -9.0220819e-01
  -7.4021592e-01
  -1.1949914e+00
  -5.9834921e-01
  -1.1129353e+00
  -9.1316579e-01
  -7.1416178e-01
  -9.4553412e-01
  -6.5956930e-01
  -1.2560659e+00
  -7.0414880e-01
  -5.2670521e-01
  -1.1691915e+00
  -7.9775020e-01
  -4.3605155e-01
  -6.8462336e-01
  -8.2573539e-01
  -1.9232270e+00
  -6.8216547e-01
  -7.8290189e-01
  -9.6952339e-01
  -9.4398171e-01
  -1.1078079e+00
  -1.5833286e+00
  -1.3344281e+00
  -6.2339528e-01
  -1.1666263e+00
  -8.1681553e-01
  -1.0358662e+00
  -1.1676442e+00
  -3.2563447e-01
  -7.7766588e-01
  -1.0660455e+00
  -4.3596642e-01
  -1.0668891e+00
  -6.3756478e-01
  -1.1048633e+00
  -7.3140540e-01
  -5.7637097e-01
  -1.6313935e+00
  -1.1680015e+00
  -6.1816709e-01
  -8.3503961e-01
  -8.9202236e-01
  -6.5609551e-01
  -5.4150006e-01
  -1.0217010e+00
  -1.1204807e+00
  -9.0550184e-01
  -7.9775806e-01
  -6.2308401e-01
  -5.6119521e-01
  -1.3142818e+00
  -1.0287066e+00
  -4.1623327e-01
  -5.9016581e-01
  -8.1377287e-01
  -8.3529383e-01
  -1.1398580e+00
  -1.1509778e+00
  -8.8551470e-01
   7.4849272e-02
  -6.3680539e-01
  -1.1720002e+00
  -7.4289115e-01
  -7.9853297e-01
  -9.3520546e-01
  -1.0641725e+00
  -1.2741966e+00
  -5.3527494e-01
  -6.9330284e-01
  -7.7518808e-01
  -6.1240329e-01
  -2.7559508e-01
  -8.1752287e-01
  -1.6102221e+00
  -1.4875175e+00
  -9.2299193e-01
  -7.7482448e-01
  -6.1909809e-01
  -8.2897374e-01
  -6.9690421e-01
  -6.1669422e-01
  -9.8982555e-01
  -1.0801615e+00
  -3.7796800e-01
  -1.7017191e-01
  -5.3113614e-01
  -1.1717048e+00
  -7.8475366e-01
  -1.0311182e+00
  -5.1898861e-01
  -7.2005884e-01
  -7.2464402e-01
  -1.0322445e+00
  -9.1496758e-01
  -9.1154571e-01
  -6.9918428e-01
  -7.6592669e-01
  -4.8903115e-01
  -7.0296252e-01
  -2.6333060e-01
  -1.0517529e+00
  -5.8700373e-01
  -9.0991269e-01
  -8.2759378e-01
  -7.1725637e-01
  -2.8906116e-01
  -9.1825963e-01
  -6.2699972e-01
  -7.6348966e-01
  -1.0168050e+00
  -8.6094339e-01
  -1.1305848e+00
  -5.3905638e-01
  -7.4814786e-01
  -2.1185315e-01
  -4.6660454e-01
  -9.4642406e-01
  -1.1799886e+00
  -6.5329645e-01
  -6.4330868e-01
  -1.2273813e+00
  -6.5603143e-01
  -9.8272699e-01
  -7.9568938e-01
  -8.9526818e-01
  -1.0816824e+00
  -6.0985539e-01
  -1.2002604e+00
  -1.3951751e+00
  -1.3465243e+00
  -1.0315742e+00
  -5.1505001e-01
  -1.0704401e+00
  -7.9960131e-01
  -5.2017077e-01
  -3.7995011e-01
  -1.0040714e+00
  -1.2890538e+00
  -1.1496388e+00
  -7.6229567e-01
  -3.8920556e-01
  -1.3064016e+00
  -5.0418938e-01
  -5.8763897e-01
  -9.6894811e-01
  -5.5998884e-01
  -4.2320405e-01
  -7.4945910e-01
  -1.3997463e+00
  -8.3412196e-01
  -5.6846893e-01
  -9.0921459e-01
  -6.7335113e-01
  -1.8343703e-01
  -7.4493823e-01
  -1.3841549e+00
  -3.2130719e-01
  -1.2864728e+00
  -7.3614786e-01
  -7.7951783e-01
  -7.6552048e-01
  -1.3377479e+00
  -1.1744196e+00
  -8.7616761e-01
  -9.7146314e-01
  -8.9603679e-01
  -7.6767729e-01
  -8.1585432e-01
  -9.5740262e-01
  -7.4949761e-01
  -6.8513122e-01
  -9.6080414e-01
  -8.9970019e-01
  -8.5176458e-01
  -5.3344868e-01
  -8.6865276e-01
  -8.4928767e-01
  -9.8216570e-01
  -9.6025293e-01
  -7.5495257e-01
  -7.1110009e-01
  -7.7465281e-01
  -5.9691928e-01
  -8.9416545e-01
  -7.4400224e-01
  -5.7727982e-01
  -1.1564622e+00
  -8.9889700e-01
  -6.7029935e-01
  -9.8315087e-01
  -8.0749662e-01
  -1.0681316e+00
  -8.4571030e-01
  -9.4939287e-01
  -6.8455816e-01
  -6.0090957e-01
  -1.1880969e+00
  -3.8930853e-01
  -7.9119510e-01
  -1.3225712e+00
  -1.2503295e+00
  -8.3277486e-01
  -1.0572904e+00
  -1.1529846e+00
  -1.2005009e+00
  -7.6221796e-01
  -6.8567036e-01
  -8.1968527e-01
  -1.3470645e+00
  -1.1994721e+00
  -6.8320965e-01
  -1.3937358e+00
  -6.2274112e-01
  -8.0332341e-01
  -9.2803012e-01
  -6.5093672e-01
  -6.8812850e-01
  -7.4482180e-01
  -8.4144216e-01
  -6.4537115e-01
  -1.0799530e+00
  -6.5948178e-01
  -7.5877165e-01
  -6.7931855e-01
  -1.4062742e+00
  -9.3303711e-01
  -6.9575467e-01
  -1.1164707e+00
  -9.0676603e-01
  -1.1830698e+00
  -7.8996145e-01
  -1.1284527e+00
  -8.1823326e-01
  -9.9024159e-01
  -7.9390138e-01
  -1.0496248e+00
  -1.4337238e+00
  -6.8432049e-01
  -6.8468514e-01
  -7.3079021e-01
  -8.1574994e-01
  -4.1815660e-01
  -6.3817199e-01
  -1.0540534e+00
  -7.5996727e-01
  -1.3279400e+00
  -1.1616739e+00
  -6.8845878e-01
  -9.3461049e-01
  -1.0258012e+00
  -6.3870631e-01
  -4.9515416e-01
  -7.9618414e-01
  -9.8662111e-01
  -9.7642035e-01
  -9.3407208e-01
  -5.7851536e-01
  -1.1002146e+00
  -1.2355801e+00
  -1.3721841e+00
  -1.0080792e+00
  -9.5840232e-01
  -5.8786420e-01
  -5.1372088e-01
  -6.7297925e-01
  -6.4426762e-01
  -1.1814881e+00
  -8.2920881e-01
  -7.3316431e-01
  -9.2206040e-01
  -9.1965078e-01
  -1.1077059e+00
  -9.0087641e-01
  -7.2597402e-01
  -1.0436207e+00
  -9.3544543e-01
  -3.3586511e-01
  -1.1159328e+00
  -1.2262233e+00
  -1.2269669e+00
  -1.0633584e+00
  -1.0540996e+00
  -1.0746792e+00
  -1.1472452e+00
  -1.1657688e+00
  -8.7314279e-01
  -1.0360372e+00
  -6.6871447e-01
  -1.0652215e+00
  -6.5161306e-01
  -8.5021181e-01
  -4.3971236e-01
  -9.4438430e-01
  -8.9025565e-01
  -8.2168251e-01
  -9.8055983e-01
  -9.9428383e-01
  -3.3391899e-01
  -1.0323435e+00
  -5.4565019e-01
  -1.3723981e+00
  -8.5042950e-01
  -4.1848199e-01
  -1.0967502e+00
  -9.0950365e-01
  -6.0482842e-01
  -1.3111208e+00
  -5.0192456e-01
  -6.8874363e-01
  -5.3477531e-01
  -7.3863689e-01
  -4.3398829e-01
  -1.4065794e-01
  -5.5260844e-01
  -6.5849781e-01
  -4.4101233e-01
  -6.3395654e-01
  -6.2448645e-01
  -8.8437919e-01
  -1.0264838e+00
  -7.2321529e-01
  -6.6691939e-01
  -7.1893636e-01
  -9.1707414e-01
  -1.1840454e+00
  -2.5043044e-02
  -1.4647491e+00
  -1.0475684e+00
  -4.5390307e-01
  -1.1754080e+00
  -1.0663231e+00
  -1.2201319e+00
  -6.1843379e-01
  -6.9723618e-01
  -1.2825694e+00
  -6.8297763e-01
  -7.9065350e-01
  -5.6325741e-01
  -9.4169550e-01
  -1.0913650e+00
  -6.5016913e-01
  -9.5200962e-01
  -8.7575607e-01
  -8.5093949e-01
  -9.9897304e-01
  -8.6493126e-01
  -8.2360759e-01
  -1.5266570e+00
  -9.0334384e-01
  -6.6475045e-01
  -9.2418783e-01
  -5.9101324e-01
  -1.0898822e+00
  -4.7364546e-01
  -6.0023222e-01
  -6.3777568e-01
  -4.1621077e-01
  -7.5970042e-01
  -8.7750752e-01
  -7.5731843e-01
  -5.3810401e-01
  -7.9548779e-01
  -1.0169747e+00
  -4.8467837e-01
  -7.4230064e-01
  -1.0614527e+00
  -6.9614721e-01
  -6.2320183e-01
  -1.1768210e+00
  -4.6181375e-01
  -8.5720177e-01
  -9.7261398e-01
  -6.1214290e-01
  -8.9953060e-01
  -7.8141139e-01
  -9.9316998e-01
  -8.8216280e-01
  -8.9678086e-01
  -1.0726742e+00
  -1.0050905e-01
  -7.5202186e-01
  -5.6038983e-01
  -9.1564620e-01
  -4.6128371e-01
  -5.2293215e-01
  -7.1136469e-01
  -8.6488194e-01
  -1.0758129e+00
  -5.1700812e-01
  -3.8552893e-01
  -9.8017198e-01
  -7.5607975e-01
  -6.9367998e-01
  -9.3959315e-01
  -7.7514812e-01
  -3.0515439e-01
  -4.1891312e-01
  -7.5053659e-01
  -8.2263415e-01
  -1.7024586e+00
  -5.7165028e-01
  -6.1062243e-01
  -7.4247078e-01
  -1.0341548e+00
  -7.6183217e-01
  -9.3271041e-01
  -4.7539803e-01
  -6.3679189e-01
  -5.3192868e-01
  -6.8378225e-01
  -9.5587788e-01
  -1.2476751e+00
  -9.6179078e-01
  -8.8942687e-01
  -7.1033888e-01
  -3.0874447e-01
  -8.2572849e-01
  -8.1002533e-01
  -6.3712791e-01
  -1.2890210e+00
  -3.5376318e-01
  -8.6739186e-01
  -1.0875623e+00
  -1.3405291e+00
  -9.8575943e-01
  -1.0818187e+00
  -7.1338934e-01
  -1.1728378e+00
  -1.5246913e+00
  -5.4317510e-01
  -8.3196223e-01
  -1.1791139e+00
  -9.2373461e-01
  -7.2473528e-01
  -7.8676535e-01
  -1.3520006e+00
  -5.6691491e-01
  -5.2832764e-01
  -7.9436317e-01
  -8.0495887e-01
  -3.3152355e-01
  -8.3710165e-01
  -1.5164979e+00
  -1.2298949e+00
  -8.3974440e-01
  -9.5269434e-01
  -1.0127304e+00
  -1.0674025e+00
  -7.1087844e-01
  -8.3010468e-01
  -1.0374249e+00
  -1.1742535e+00
  -6.0326781e-01
  -8.0474797e-01
  -6.1658985e-01
  -6.9271013e-01
  -7.0108576e-01
  -4.6229563e-01
  -9.9111822e-01
  -1.8399468e-01
  -7.7857614e-01
  -1.0292500e+00
  -1.1436320e+00
  -1.0258685e+00
  -1.1046157e+00
  -1.4604096e+00
  -3.4192791e-01
  -7.6663260e-01
  -9.1942065e-01
  -1.0112485e+00
  -9.9137832e-01
  -9.5611425e-01
  -1.5628969e-01
  -4.5383355e-01
  -7.6348568e-01
  -8.2280462e-01
  -3.7402299e-01
  -8.7823029e-01
  -6.7709308e-01
  -1.1312724e+00
  -1.0642328e+00
  -6.9755843e-01
  -8.1183535e-01
  -9.0660709e-01
  -3.6611553e-01
  -4.1803931e-01
  -6.5326555e-01
  -1.2542160e+00
  -7.6850419e-01
  -1.0706987e+00
  -1.4048420e-01
  -1.2137186e+00
  -6.3021952e-01
  -8.5857054e-01
  -8.4117856e-01
  -9.8991030e-01
  -7.4664380e-01
  -1.0049662e+00
  -5.5892068e-01
  -7.1471427e-01
  -6.3069979e-01
  -7.1463058e-01
  -3.8596627e-01
  -5.6284797e-01
  -9.0514976e-01
  -1.0355369e+00
  -9.6619604e-01
  -6.6386949e-01
  -5.7838659e-01
  -8.0664099e-01
  -1.0151637e+00
  -1.3103757e+00
  -1.5090009e-01
  -9.2305963e-01
  -8.7775090e-01
  -8.7407248e-01
  -1.0435771e+00
  -3.7830009e-01
  -4.8403314e-01
  -4.9857631e-01
  -4.3942462e-01
  -1.0321730e+00
  -1.1247527e+00
  -7.3963167e-01
  -1.1014457e+00
  -9.7489047e-01
  -8.4649063e-01
  -8.8604458e-01
  -1.0233887e+00
  -1.2700743e+00
  -8.3442902e-01
  -1.3671335e+00
  -1.0313287e+00
  -8.9591086e-01
  -5.5790813e-01
  -9.3315093e-01
  -6.9550146e-01
  -5.7706356e-01
  -6.9751200e-01
  -7.2094906e-01
  -8.5062624e-01
  -7.5958849e-01
  -8.7173724e-01
  -8.3241666e-01
  -1.1849782e+00
  -1.1416455e+00
  -8.4683042e-01
  -5.5623890e-01
  -1.1592004e+00
  -8.8434385e-01
  -3.9250795e-01
  -6.4342687e-01
  -1.1626072e+00
  -7.9466788e-01
  -6.9571018e-01
  -9.8412698e-01
  -6.0237922e-01
  -9.4960405e-01
  -3.1348160e-01
  -1.1807517e+00
  -1.0368451e-01
  -6.8061927e-01
  -9.9763069e-01
  -6.8001673e-01
  -9.2043296e-01
  -8.0334467e-01
  -9.2888185e-01
  -5.9536630e-01
  -8.9000947e-01
  -1.2119281e+00
  -7.7640001e-01
  -3.3300639e-01
  -1.0944182e+00
  -7.0283963e-01
  -6.1466548e-01
  -1.0284047e+00
  -7.2019932e-01
  -1.4248690e-01
  -6.8652977e-01
  -9.3862501e-01
  -1.2179561e+00
  -5.7652236e-01
  -4.4909846e-01
  -7.9393712e-01
  -1.1822408e+00
  -1.6799621e-01
  -1.1753494e+00
  -1.4637771e+00
  -8.6573420e-01
  -9.1958321e-01
  -9.9463073e-01
  -9.3199622e-01
  -7.8254481e-01
  -8.2997544e-01
  -1.2679524e+00
  -9.0463765e-01
  -1.3892519e+00
  -7.8309946e-01
  -1.0369276e+00
  -8.2600993e-01
  -1.1624917e+00
  -7.4898977e-01
  -7.6524877e-01
  -3.4247783e-01
  -5.4669856e-01
  -4.0913257e-01
  -6.9266239e-01
  -7.6865471e-01
  -1.1202417e+00
  -9.1600692e-01
  -7.7651907e-01
  -9.0351369e-01
  -9.6595605e-01
  -1.2653751e+00
  -9.4732066e-01
  -4.0289843e-01
  -9.9988690e-01
  -4.7066361e-01
  -9.7450915e-01
  -7.9557873e-01
  -6.5365110e-01
  -6.7859424e-01
  -1.2311842e+00
  -5.0652194e-01
  -6.0840753e-01
  -1.0811558e+00
  -7.9194295e-01
  -1.2954296e+00
  -8.7197589e-01
  -9.8701865e-01
  -1.3476852e+00
  -8.9673591e-01
  -8.6114269e-01
  -6.7687735e-01
  -9.9112206e-01
  -7.8036236e-01
  -7.9596566e-01
  -1.1109654e+00
  -1.0768501e+00
  -9.3369204e-01
  -7.8353236e-01
  -4.5675644e-01
  -1.0423371e+00
  -4.4913923e-01
  -8.5281121e-01
  -1.3589406e+00
  -6.2303530e-01
  -6.0204041e-01
  -4.6765079e-01
  -7.2075619e-01
  -1.0361536e+00
  -8.9146307e-01
  -1.2765053e+00
  -1.3855473e+00
  -7.1546811e-01
  -8.8656051e-01
  -7.7433595e-01
  -7.2002466e-01
  -8.4125717e-01
  -6.2942810e-01
  -1.2064032e+00
  -7.1464204e-01
  -1.0126727e+00
  -1.4722441e+00
  -6.6007868e-01
  -6.4915863e-01
  -8.5416212e-01
  -1.0561623e+00
  -7.2873838e-01
  -3.1875993e-01
  -1.1792098e+00
  -7.3378902e-01
  -9.5312117e-01
  -1.0340547e+00
  -1.0234269e+00
  -7.9998923e-01
  -1.0297966e+00
  -7.1639907e-01
  -9.5202369e-01
  -7.4626164e-01
  -8.6163589e-01
  -8.2155995e-01
  -8.9825588e-01
  -1.1298267e+00
  -1.1020227e+00
  -8.4867217e-01
  -1.1089594e+00
  -8.6823262e-01
  -1.2023173e+00
  -7.8022347e-01
  -9.2608616e-01
  -9.1900854e-01
  -8.9861373e-01
  -1.0705447e+00
  -4.9778277e-01
  -7.1936527e-01
  -1.2205755e+00
  -9.4697397e-01
  -7.8767107e-01
  -7.4190445e-01
  -4.0533329e-01
  -1.0284453e+00
  -9.5130870e-01
  -8.8848378e-01
  -6.4234561e-01
  -1.0584065e+00
  -5.7513526e-01
  -7.8730087e-01
  -1.2913981e+00
  -9.6299543e-01
  -2.1416941e-01
  -3.0756905e-01
  -9.0811621e-01
  -4.3346054e-01
  -5.6935465e-01
  -7.1667703e-01
  -8.7343200e-01
  -1.6794900e-01
  -1.3071599e+00
  -7.6695736e-01
  -7.3590921e-01
  -7.1385739e-01
  -1.1169195e+00
  -5.6829704e-01
  -7.9762503e-01
  -9.4177168e-01
  -7.6551520e-01
  -8.1998944e-01
  -8.0350484e-01
  -2.3781611e-01
  -6.7211727e-01
  -9.2606058e-01
  -8.1479160e-01
  -5.0805700e-01
  -8.7774517e-01
  -7.1224159e-01
  -1.0479161e+00
  -9.6087727e-01
  -4.7185327e-01
  -1.1967546e+00
  -5.9792101e-01
  -3.1423760e-01
  -1.2890376e+00
  -5.4046046e-01
  -1.1671848e+00
  -5.7749590e-01
  -5.4789899e-01
  -9.9058558e-01
  -1.3696265e+00
  -7.4414891e-01
  -1.2140895e+00
  -9.3228273e-01
  -6.4787604e-01
  -8.5622404e-01
  -1.3496780e-01
  -4.1925341e-01
  -9.1422941e-01
  -5.2773584e-01
  -1.0800007e+00
  -1.2179527e+00
  -2.1568153e-01
  -1.2258210e+00
  -1.3854032e+00
  -2.7214180e-01
  -3.8356276e-01
  -8.6680753e-01
  -5.6900678e-01
  -1.2710468e+00
  -7.2080781e-01
  -7.3161189e-01
  -4.1948881e-01
  -4.7626987e-01
  -1.0098039e+00
  -3.4035585e-01
  -9.2921795e-01
  -7.0966620e-01
  -1.0036268e+00
  -5.7399124e-01
  -6.9223755e-01
  -6.1687276e-01
  -5.1158298e-01
  -1.0032967e+00
  -8.0912402e-01
  -8.5971266e-01
  -6.1297761e-01
  -1.4035677e+00
  -1.1731053e+00
  -1.1310913e+00
  -7.3047094e-01
  -1.1079897e+00
  -5.8579058e-01
  -6.6300955e-01
  -1.3861686e+00
  -6.1668196e-01
  -3.9088342e-01
  -9.2586823e-01
  -6.7388951e-01
  -6.2334403e-01
  -3.3088178e-01
  -4.3932265e-01
  -4.4422757e-01
  -8.5794660e-01
  -1.3111181e+00
  -8.2841084e-01
  -1.0067352e+00
  -7.2793817e-01
  -8.9181931e-01
  -1.0849400e+00
  -9.1124632e-01
  -9.3803827e-01
  -1.1119628e+00
  -6.7712161e-01
  -1.2415385e+00
  -6.2550979e-01
  -8.1717795e-01
  -8.2226377e-01
  -4.2698446e-02
  -8.8532966e-01
  -1.1369932e+00
  -1.1154194e+00
  -6.1723153e-01
  -8.4284032e-01
  -1.0325530e+00
  -7.1525015e-01
  -2.5444451e-01
  -8.1515824e-01
  -7.5160891e-01
  -8.4632391e-01
  -9.2588545e-01
  -7.2563036e-01
  -9.1489520e-01
  -1.1568688e+00
  -1.3970841e+00
  -9.5182229e-01
  -7.5051534e-01
  -8.2429158e-01
  -1.2980650e+00
  -8.9539817e-01
  -1.0329408e+00
  -1.0815166e+00
  -7.3739033e-01
  -7.0866582e-01
  -4.9876614e-01
  -8.1403653e-01
  -1.2826938e+00
  -1.0197692e+00
  -4.9422235e-01
  -7.4896507e-01
  -9.2530312e-01
  -7.3841850e-01
  -1.0489988e+00
  -8.0156243e-01
  -6.4738689e-01
  -1.1293996e+00
  -6.7466962e-01
  -5.6238573e-01
  -1.7588344e-01
  -7.2571567e-01
  -7.2617599e-01
  -8.3470849e-01
  -5.1752890e-01
  -9.5282870e-01
  -1.0937821e+00
  -7.8077532e-01
  -1.1150189e+00
  -1.1277722e+00
  -1.2784476e+00
  -1.0750391e+00
  -2.5170802e-01
  -6.3382348e-01
  -1.1528181e+00
  -8.7724445e-01
  -2.5658563e-01
  -7.4754954e-01
  -8.6892294e-01
  -1.3339320e+00
  -1.0806530e+00
  -4.8370594e-01
  -1.0779470e+00
  -7.2400102e-01
  -1.1072897e+00
  -6.6001818e-01
  -6.9107533e-01
  -6.6791791e-01
  -7.7994260e-01
  -9.7639850e-01
  -1.3551988e+00
  -3.3168790e-01
  -1.1266919e+00
  -1.6041202e+00
  -6.8810229e-01
  -6.5682476e-01
  -9.6785857e-01
  -1.1587451e+00
  -9.1928147e-01
  -6.6859970e-01
  -5.2106488e-01
  -6.3838786e-01
  -6.3386789e-01
  -9.1229064e-01
  -9.2422329e-01
  -1.0672752e+00
  -4.8435810e-01
  -1.1029450e+00
  -5.9468921e-01
  -5.9949880e-01
  -1.1709485e+00
  -2.6596600e-01
  -9.1991087e-01
  -8.1654581e-01
  -7.6938996e-01
  -7.5302477e-01
  -8.4820090e-01
  -5.9879892e-01
  -7.5449479e-01
  -4.2625060e-01
  -1.0540324e+00
  -5.0361740e-01
  -6.1139634e-01
  -8.4989734e-01
  -1.0085147e+00
  -6.9790111e-01
  -5.6490316e-01
  -9.4035104e-01
  -8.1412181e-01
  -7.3551849e-01
  -7.8012599e-01
  -6.2730567e-01
  -6.2731562e-01
  -1.2064416e+00
  -5.5509538e-01
  -1.3973018e+00
  -1.0427897e+00
  -5.8875357e-01
  -1.1552570e+00
  -7.3217089e-01
  -5.4486262e-01
  -8.1328202e-01
  -8.1807038e-01
  -8.0879326e-01
  -1.1860904e+00
  -9.8335478e-01
  -8.5118941e-01
  -6.8786501e-01
  -6.5625221e-01
  -1.0101387e+00
  -1.0305769e+00
  -9.9388748e-01
  -8.9454792e-01
  -8.9640862e-01
  -8.7284354e-01
  -1.1495203e+00
  -7.6530268e-01
  -1.0614757e+00
  -1.5612639e+00
  -1.0705824e+00
  -4.0465128e-01
  -3.0920038e-01
  -7.9399807e-01
  -5.1218504e-01
  -5.2745472e-01
  -9.8918085e-01
  -6.3898777e-01
  -4.2904341e-01


==> Fig-text/score2_o_beta11.txt <==
   1.1593369e+00
   1.5481617e+00
   1.4927598e+00
   9.2436455e-01
   2.1132433e+00
   2.2249889e+00
   1.7365715e+00
   1.5633299e+00
   2.4299904e+00
   9.7648899e-01
   3.1447357e+00
   2.7525818e+00
   1.7878904e+00
   2.3701956e+00
   1.7601671e+00
   1.7108183e+00
   2.2318583e+00
   5.2989281e-01
   1.8006848e+00
   1.3270016e+00
   2.6737999e+00
   2.7853388e+00
   1.4115827e+00
   3.0314187e+00
   2.5023259e+00
   1.9502453e+00
   1.1347651e+00
   1.9378880e+00
   2.3939029e+00
   2.2748687e+00
   2.9701563e+00
   3.0069474e+00
   1.1574958e+00
   2.9091079e+00
   3.3386210e+00
   2.2572268e+00
   1.8553409e+00
   9.9695285e-01
   1.0604402e+00
   1.7977392e+00
   1.8651230e+00
   1.2732169e+00
   2.0235149e+00
   2.3089832e+00
   8.5948782e-01
   2.1204278e+00
   2.7397756e+00
   2.0703318e+00
   1.4793681e+00
   2.1371781e+00
   1.7672323e+00
   2.4719918e+00
   1.5797132e+00
   3.1864160e+00
   2.8015079e+00
   1.7220019e+00
   3.3254389e+00
   3.0573199e+00
   1.7805594e+00
   2.1858927e+00
   1.9930970e+00
   1.8259711e+00
   1.5329444e+00
   7.7498813e-01
   7.5052761e-01
   1.7249355e+00
   1.8331705e+00
   7.0479976e-01
   5.5542568e-01
   2.3214717e+00
   2.7464947e+00
   2.0543949e+00
   2.8123074e+00
   1.6968626e+00
   1.6213407e+00
   9.9548065e-01
   2.9357661e+00
   1.2060690e+00
   1.9464602e+00
   1.3365204e+00
   1.2776908e+00
   2.2956437e+00
   5.8210546e-01
   1.8944066e+00
   1.0281599e+00
   2.2558643e+00
   1.8398800e+00
   2.4780944e+00
   3.1544301e+00
   2.9761423e+00
   1.5031401e+00
   2.0595723e+00
   2.1977196e+00
   1.4832389e+00
   3.1123781e+00
   2.3110911e+00
   2.1972738e+00
   1.6106307e+00
   1.5407220e+00
   1.9242785e+00
   1.3073254e+00
   3.2194339e+00
   2.2273699e+00
   2.8105630e+00
   6.0014306e-01
   2.5765354e+00
   1.4452079e+00
   2.7195328e+00
   9.4333566e-01
   1.3137111e+00
   3.7586580e+00
   1.8106526e+00
   2.4999857e+00
   2.2895768e+00
   3.0315841e+00
   2.4644909e+00
   1.1293011e+00
   1.3457299e+00
   1.9488035e+00
   1.6239114e+00
   1.1606450e+00
   1.5490603e+00
   2.5150572e+00
   2.0775872e+00
   1.0336389e+00
   2.0271286e+00
   2.0818319e+00
   2.6735026e+00
   1.9811875e+00
   1.1414807e+00
   1.9369153e+00
   1.1784206e+00
   1.9209115e+00
   2.1168238e+00
   1.1395391e+00
   1.2856879e+00
   2.0498447e+00
   2.1156251e+00
   1.4690986e+00
   2.9305683e+00
   2.3985086e+00
   2.1968961e+00
   2.2485467e+00
   1.7770742e+00
   2.0704617e+00
   2.5866498e+00
   1.1818817e+00
   3.2923851e+00
   1.5707600e+00
   4.5383779e-01
   1.5001358e+00
   8.7405537e-01
   2.6245975e+00
   1.7169532e+00
   2.1044673e+00
   2.4258017e+00
   1.3894519e+00
   1.9757704e+00
   2.9660901e+00
   2.2532924e+00
   1.0281002e+00
   1.4942543e+00
   1.8512574e+00
   2.9822297e+00
   1.9229690e+00
   2.4596633e+00
   2.3229260e+00
   1.7511835e+00
   2.3735663e+00
   3.3157562e+00
   2.6087780e+00
   1.1985386e+00
   4.9581816e-01
   2.1232630e+00
   2.0077437e+00
   1.2999347e+00
   2.0771416e+00
   2.9619771e+00
   2.3314651e+00
   1.9904951e+00
   1.2117286e+00
   2.4536303e+00
   2.4698047e+00
   2.0533050e+00
   2.2145985e+00
   1.7725757e+00
   2.7520887e+00
   2.5301342e+00
   2.4476138e+00
   2.9505916e+00
   2.0582821e+00
   1.8225945e+00
   2.1637197e+00
   2.9651318e-01
   9.0679497e-01
   1.5535922e+00
   2.3878770e+00
   2.2464858e+00
   9.5542371e-01
   3.0094709e+00
   2.7953414e+00
   2.9712960e+00
   1.6810440e+00
   1.4744233e+00
   2.6582511e+00
   2.1718835e+00
   1.9474911e+00
   1.5514688e+00
   9.9980420e-01
   1.4495955e+00
   2.4778250e+00
   1.0982966e+00
   9.1313850e-01
   4.1523367e-01
   2.2378007e+00
   1.8722889e+00
   1.5558993e+00
   1.7379644e+00
   3.2260884e+00
   3.1448584e+00
   2.0577064e+00
   1.9217588e+00
   1.7420070e+00
   2.2587878e+00
   2.0478262e+00
   1.9494455e+00
   3.2410308e+00
   2.0862409e+00
   2.4491971e+00
   1.1680915e+00
   1.4749864e+00
   4.5761537e-01
   2.4370143e+00
   2.4315909e+00
   7.3458351e-01
   1.9981159e+00
   2.0536109e+00
   2.0127641e+00
   1.8134807e+00
   2.7030055e+00
   2.0902099e+00
   1.1118686e+00
   1.7571679e+00
   1.4866243e+00
   1.4863400e+00
   2.6080338e+00
   1.6759008e+00
   1.2580970e+00
   1.4572194e+00
   1.7342175e+00
   1.7661524e+00
   1.9160017e+00
   2.6636962e+00
   2.7757612e+00
   3.5659931e-01
   1.6780724e+00
   8.7270629e-01
   3.2210341e+00
   1.9902295e+00
   1.7087790e+00
   3.1793466e+00
   2.3143393e+00
   1.8226327e+00
   1.8232633e+00
   1.6276997e+00
   2.6880987e+00
   3.1813728e+00
   2.0182187e+00
   1.2324439e+00
   1.3983751e+00
   2.7453202e+00
   1.3676299e+00
   1.2820591e+00
   1.3824302e+00
   2.7602671e+00
   2.5461229e+00
   2.1075495e+00
   3.1198418e+00
   1.3085254e+00
   2.4054523e+00
   2.7545185e+00
   1.5838470e+00
   1.6366501e+00
   1.9799239e+00
   1.4338915e+00
   2.4203904e+00
   1.6757773e+00
   1.6360840e+00
   1.9712130e+00
   2.1523263e+00
   1.2743347e+00
   1.6223522e+00
   2.3375265e+00
   3.0154725e+00
   1.8033451e+00
   2.8793740e+00
   2.2562815e+00
   2.3922047e+00
   2.5706929e+00
   1.0508039e+00
   1.9524634e+00
   2.8329150e+00
   1.8084015e+00
   1.1100651e+00
   1.2284757e+00
   1.8109054e+00
   1.3639614e+00
   7.3739631e-01
   1.7059040e+00
   1.6527692e+00
   2.4150998e+00
   3.1349513e+00
   1.6569458e+00
   1.0801184e+00
   7.1417838e-01
   2.0058927e+00
  -1.0565587e-01
   1.9999030e+00
   2.5794830e+00
   1.2114970e+00
   8.4371539e-01
   1.6942369e+00
   1.4326891e+00
   1.3817807e+00
   1.6826045e+00
   1.7957900e+00
   1.8571696e+00
   2.0751464e+00
   1.6374704e+00
   1.7578804e+00
   2.3608682e+00
   1.2011368e+00
   1.4531527e+00
   2.5765222e+00
   1.1142435e+00
   1.0656994e+00
   2.9198016e+00
   2.9841668e+00
   1.7713595e+00
   2.1744608e+00
   8.1918550e-01
   2.3789881e+00
   2.2009598e+00
   2.4234796e+00
   1.6532523e+00
   2.8699968e+00
   3.2317631e+00
   2.6335268e+00
   1.4389999e+00
   2.9633951e+00
   1.4485670e+00
   1.7347034e+00
   1.4513798e+00
   2.2095346e+00
   3.7371713e+00
   6.4656341e-01
   7.6142584e-01
   2.3536070e+00
   2.0753002e+00
   1.5833378e+00
   2.8916886e+00
   2.2733714e+00
   2.1005183e+00
   2.2301402e+00
   1.5118021e+00
   2.4359894e+00
   2.4556980e+00
   2.7879875e+00
   9.6058424e-01
   1.9911039e+00
   9.2719718e-01
   1.4949213e+00
   7.0568716e-01
   1.4799593e+00
   1.6446147e+00
   9.7244010e-01
   1.0303500e+00
   2.0084147e+00
   2.7890083e+00
   1.9684976e+00
   2.2550833e+00
   1.4568638e+00
   1.7368759e+00
   3.2774239e+00
   1.5564498e+00
   1.0543877e+00
   1.5875796e+00
   1.7240047e+00
   2.0895142e+00
   1.0224535e+00
   8.5438076e-01
   2.7343379e+00
   2.8493282e+00
   1.9082705e+00
   2.2959687e+00
   2.0785192e+00
   2.1086518e+00
   2.2335708e+00
   1.7796012e+00
   1.4684802e+00
   2.0731073e+00
   1.9226115e+00
   1.6488057e+00
   1.7682196e+00
   1.7565863e+00
   1.8132308e+00
   1.2617209e+00
   2.4579173e+00
   2.0434427e+00
   2.0689826e+00
   1.5702743e+00
   1.0406530e+00
   9.7979235e-01
   1.9236626e+00
   1.8920719e+00
   2.7097736e+00
   2.4838578e+00
   1.0816461e+00
   2.2563741e+00
   2.8279784e+00
   1.0043596e+00
   2.2987883e+00
   1.6296241e+00
   2.5505159e+00
   1.6763101e+00
   2.5455637e+00
   2.6225664e+00
   1.6194889e+00
   2.0434782e+00
   1.5757630e+00
   2.1827695e+00
   1.1937324e+00
   1.8627427e+00
   1.2768231e+00
   3.1849311e+00
   2.8501195e+00
   1.7011283e+00
   1.2994957e+00
   1.4830609e+00
   2.5841512e+00
   1.3054265e+00
   2.5659405e+00
   1.8138598e+00
   2.1918240e+00
   1.7258278e+00
   1.8644668e+00
   2.2529680e+00
   2.0119081e+00
   2.6578012e+00
   1.6509234e+00
   9.4597355e-01
   2.8662925e+00
   1.7757579e+00
   1.9576502e+00
   9.9640579e-01
   7.9722465e-01
   2.0456558e+00
   1.1380407e+00
   3.1365587e+00
   1.6454304e+00
   2.6294487e+00
   1.1209782e+00
   2.4372340e+00
   3.1784371e+00
   1.4273814e+00
   3.3961779e+00
   1.2337310e+00
   1.6992157e+00
   1.9959231e+00
   1.8167474e+00
   3.3473841e+00
   3.7572963e+00
   1.8974614e+00
   1.7686876e+00
   2.7020508e+00
   1.8473900e+00
   1.5297878e+00
   1.3834647e+00
   3.3199659e+00
   1.4799062e+00
   2.7516064e+00
   1.8997117e+00
   3.0390364e-01
   1.0949835e+00
   2.8427264e+00
   1.5084377e+00
   2.0719102e+00
   2.0513257e+00
   2.5304697e+00
   1.8341121e+00
   3.1344769e+00
   1.1577040e+00
   2.6124762e+00
   1.4773574e+00
   1.6994459e+00
   1.8157495e+00
   2.2289222e+00
   2.3305700e+00
   2.3584567e+00
   2.0546730e+00
   2.1444216e+00
   1.5513996e+00
   1.8639231e+00
   2.4534023e+00
   1.3327232e+00
   1.5771846e+00
   2.8146536e+00
   2.9314212e+00
   6.6343486e-01
   2.0577183e+00
   9.5553696e-01
   1.3252506e+00
   2.5580175e+00
   2.0717965e+00
   2.1541760e+00
   2.5006534e+00
   2.0710376e+00
   2.4543049e+00
   1.8605944e+00
   2.3236118e+00
   1.0948816e+00
   1.2125500e+00
   2.5448549e+00
   2.8338177e+00
   2.2017735e+00
   2.4972822e+00
   5.3279271e-01
   1.0147791e+00
   1.9637953e+00
   1.1429244e+00
   3.6421951e-01
   1.8799856e+00
   1.1993838e+00
   1.7830617e+00
   2.7579511e+00
   3.1004980e+00
   2.2615900e+00
   3.0282035e+00
   9.6981099e-01
   2.1256138e+00
   2.8715708e+00
   1.8806579e+00
   2.4199120e+00
   1.3454620e+00
   2.2410113e+00
   1.6493392e+00
   1.4896814e+00
   1.8547492e+00
   2.3789003e+00
   9.8674062e-01
   2.3559693e+00
   2.3716299e+00
   2.2935650e+00
   2.3608502e+00
   7.3780920e-01
   3.0537650e+00
   1.9352845e+00
   2.0322183e+00
   6.0160519e-01
   2.5232864e+00
   2.7793461e+00
   2.7809955e+00
   2.3642503e+00
   1.8039260e+00
   2.2010464e+00
   2.1083252e+00
   7.8508573e-01
   1.3219373e+00
   2.9854046e+00
   2.5119832e+00
   3.2121980e+00
   2.7357465e+00
   2.1261862e+00
   1.2952379e+00
   2.7124152e+00
   7.8437043e-01
   1.9342578e+00
   1.9234872e+00
   2.0489299e+00
   2.5305783e+00
   1.0612931e+00
   1.9264843e+00
   2.3094093e+00
   1.6707577e+00
   1.4120182e+00
   2.0483768e+00
   1.8534567e+00
   2.4250858e+00
   2.7378274e+00
   1.6647110e+00
   1.6329925e+00
   2.0190174e+00
   1.3779342e+00
   1.7112727e+00
   2.6809752e+00
   1.5575269e+00
   1.6432054e+00
   2.0545922e+00
   1.5519125e+00
   2.5073456e+00
   1.2747978e+00
   1.0912097e+00
   3.5484141e+00
   1.9091960e+00
   1.5302021e+00
   1.9983801e+00
   1.1395132e+00
   2.1782487e+00
   1.9717421e+00
   1.3481022e+00
   1.9908460e+00
   1.7934649e+00
   2.3398474e+00
   2.0183556e+00
   2.7911354e+00
   1.6231208e+00
   2.8216469e+00
   1.7608976e+00
   2.0681198e+00
   1.3309483e+00
   1.9538345e+00
   2.0647318e+00
   9.5862809e-01
   6.3657226e-01
   1.4582485e+00
   1.9250987e+00
   1.3236454e+00
   2.9809194e+00
   1.5374132e+00
   2.1715150e+00
   1.3402250e+00
   1.5848391e+00
   1.4732364e+00
   2.4929469e+00
   1.5687463e+00
   2.3619375e+00
   2.6323497e+00
   2.0300657e+00
   2.0258136e+00
   1.1465172e+00
   8.9687923e-01
   2.2327056e+00
   2.1376772e+00
   1.2826640e+00
   2.5379539e+00
   2.3371475e+00
   1.9710524e+00
   1.3429807e+00
   1.1459790e+00
   3.5162502e+00
   1.9627192e+00
   1.4316636e+00
   1.0645836e+00
   2.2765588e+00
   1.6334313e+00
   2.7199658e+00
   7.7407968e-01
   1.2495317e+00
   2.3793439e+00
   7.6760310e-01
   2.1692783e+00
   1.9160281e+00
   1.5456519e+00
   3.0269031e+00
   2.0345819e+00
   1.8924399e+00
   1.8548206e+00
   2.2603700e+00
   1.9960918e+00
   2.2190796e+00
   1.5215277e+00
   4.7409573e-01
   2.8936882e+00
   3.2405988e+00
   3.1388358e+00
   1.7077159e+00
   2.3625289e+00
   2.4469671e+00
   2.8281529e+00
   2.0623818e+00
   2.0792911e+00
   2.0193095e+00
   2.4079715e+00
   1.6688862e+00
   2.0404935e+00
   7.7842890e-01
   1.4889640e+00
   1.7487000e+00
   1.2046314e+00
   2.3944516e+00
   2.5187388e+00
   2.5408668e+00
   2.4750807e+00
   2.2765607e+00
   2.4507991e+00
   2.5641717e+00
   7.3229478e-01
   1.2189577e+00
   9.9333321e-01
   2.1335846e+00
   1.1670230e+00
   1.9815493e+00
   1.9216439e+00
   6.6897874e-01
   1.2526111e+00
   1.1936528e+00
   2.4578193e+00
   2.4062227e+00
   1.6412957e+00
   1.0809855e+00
   8.6087801e-01
   5.6019136e-01
   1.5634208e+00
   2.1270423e+00
   3.1125870e+00
   2.0098454e+00
   2.3980313e+00
   1.1345056e+00
   2.8397297e+00
   2.5456809e+00
   3.4340911e+00
   2.5645438e+00
   9.7602501e-01
   2.7596949e+00
   1.6109302e+00
   1.3700615e+00
   3.7373897e+00
   2.0621519e+00
   1.9809293e+00
   2.8129721e+00
   1.9954926e+00
   1.4599758e+00
   2.2731976e+00
   2.6514313e+00
   1.3575979e+00
   1.8565787e+00
   1.8269207e+00
   1.9163610e+00
   2.1468665e+00
   2.2816626e+00
   3.0973838e+00
   1.4685471e+00
   9.0053903e-01
   1.9623723e+00
   2.5638967e+00
   1.7829556e+00
   2.9594491e+00
   1.9642288e+00
   1.4920947e+00
   2.1509795e+00
   3.1292883e+00
   9.8037149e-01
   2.3430752e+00
   1.9050971e+00
   3.2840996e+00
   1.7814178e+00
   2.2258855e+00
   1.4512336e+00
   1.0967820e+00
   1.2504960e+00
   1.4849724e+00
   3.1243878e+00
   1.9682902e+00
   1.7994991e+00
   2.5936796e+00
   1.3527532e+00
   2.5737766e+00
   1.7088619e+00
   1.4160538e+00
   2.2463945e+00
   1.5774401e+00
   2.5126073e+00
   3.2258322e+00
   2.4038143e+00
   1.8931921e+00
   1.9380034e+00
   1.1980593e+00
   5.6472686e-01
   2.0458598e+00
   1.7684001e+00
   2.3876148e+00
   2.1875555e+00
   2.2145022e+00
   1.1494942e+00
   2.8556551e+00
   2.7159441e+00
   1.7117371e+00
   1.7496660e+00
   2.3212414e+00
   2.1719417e+00
   1.8821311e+00
   2.5257664e+00
   2.3797420e+00
   2.1838000e+00
   1.2100011e+00
   2.6259556e+00
   2.4747599e+00
   1.7475527e+00
   3.8647591e+00
   2.2805049e+00
   1.7881537e+00
   2.6367640e+00
   2.7502229e+00
   2.1073816e+00
   1.5948505e+00
   1.6897723e+00
   1.9613782e+00
   2.4241518e+00
   2.1013162e+00
   1.9560827e+00
   1.8272877e+00
   4.0232240e+00
   1.6905664e+00
   1.9411965e+00
   2.5624444e+00
   2.0489986e+00
   1.8647153e+00
   1.1663639e+00
   1.6858907e+00
   2.1479988e+00
   2.3170777e+00
   1.5928334e+00
   1.7592494e+00
   1.5024774e+00
   1.7085838e+00
   1.0315605e+00
   2.2517047e+00
   2.6694400e+00
   1.6760115e+00
   2.7672771e+00
   1.9770493e+00
   2.5220408e+00
   6.9420347e-01
   1.2160446e+00
   1.0433120e+00
   2.1446599e+00
   2.2684481e+00
   1.9257551e+00
   2.3606079e+00
   3.2195111e+00
   1.1065513e+00
   1.6031120e+00
   2.3278726e+00
   2.5155985e+00
   2.9835822e+00
   1.3780939e+00
   2.1760756e+00
   2.2727223e+00
   7.9740362e-01
   1.2975766e+00
   2.4628351e+00
   1.6179698e+00
   2.3526376e+00
   1.5301175e+00
   2.4110372e+00
   2.0702776e+00
   1.8528256e+00
   4.4160258e-01
   2.0851822e+00
   2.8930736e+00
   4.1484984e+00
   1.9087804e+00
   2.8281892e+00
   1.4616862e+00
   1.6908180e+00
   1.7943202e+00
   1.6967247e+00
   2.4671297e+00
   2.2467979e+00
   9.2650593e-01
   2.4790689e+00
   2.6123818e+00
   4.7506553e-01
   1.6660376e+00
   2.4276847e+00
   3.3915863e+00
   9.6041143e-01
   6.6620744e-01
   2.8119709e+00
   2.5255124e+00
   2.6097825e+00
   1.5370097e+00
   2.0241854e+00
   2.9692557e+00
   8.9165635e-01
   1.6261255e+00
   2.0500032e+00
   2.2034410e+00
   1.6537273e+00
   1.7102159e+00
   3.1663681e+00
   2.3004362e+00
   2.1845086e+00
   1.8071871e+00
   1.2514611e+00
   2.3728836e+00
   1.5128980e+00
   2.5797704e+00
   1.5685264e+00
   1.5445376e+00
   1.1182162e+00
   2.5218390e+00
   1.0773326e+00
   1.5850308e+00
   2.4418190e+00
   3.0329621e+00
   2.1896379e+00
   3.0080033e+00
   2.3598880e+00
   3.1119260e+00
   1.9588483e+00
   2.0794362e+00
   1.3671005e+00
   1.9590285e+00
   1.1987968e+00
   1.8352904e+00
   2.7191686e+00
   1.7262674e+00
   2.0641004e+00
   1.2031889e+00
   1.1244142e+00
   1.3208675e+00
   1.1925375e+00
   3.7841654e-01
   2.6726050e+00
   2.2880472e+00
   2.9492798e+00
   1.6321415e+00
   3.4360899e+00
   2.1732345e+00
   1.8615494e+00
   1.3446760e+00
   8.8811261e-01
   2.2707663e+00
   2.7800201e+00
   3.0136328e+00
   2.3922473e+00
   1.2914981e+00
   1.2444720e+00
   1.0469240e+00
   1.7018406e+00
   1.7542299e+00
   8.3509222e-01
   1.7517094e+00
   1.9887722e+00
   1.4373589e+00
   1.2296771e+00
   1.7836413e+00
   2.4697875e+00
   1.2809596e+00
   2.6440998e+00
   1.6974877e+00
   2.1422054e+00
   2.2580783e+00
   2.3805265e+00
   1.8833934e+00
   1.5124463e+00
   2.9303336e+00
   9.6650487e-01
   1.5041015e+00
   1.9736406e+00
   1.2620942e+00
   1.2211160e+00
   1.6697027e+00
   1.4692946e+00
   1.8400900e+00
   1.8314797e+00
   2.2345163e+00
   3.0635610e+00
   3.2370400e+00
   3.2206529e+00
   3.0158371e+00
   1.6287691e+00
   2.7062863e+00
   2.5860565e+00
   3.5191074e+00
   1.6222285e+00
   2.3007929e+00
   1.3691779e+00
   2.0097328e+00
   2.6949931e+00
   1.6250074e+00
   2.7690570e+00
   2.6912462e+00
   8.3832100e-01
   2.2142676e+00
   1.6214267e+00
   2.9656258e+00
   1.5525776e+00
   1.9737209e+00
   3.0593159e+00
   1.7005819e+00
   2.7643669e+00
   2.6921568e+00
   3.1198276e+00
   1.9872177e+00
   2.7095252e+00
   1.4813911e+00
   1.8113679e+00
   4.4065835e-01


==> Fig-text/score2_o_beta5.txt <==
  -4.7934985e-01
  -6.5662343e-01
  -7.4856374e-01
  -9.6540358e-01
  -9.3299233e-01
  -1.1013753e+00
  -1.1227051e+00
  -9.4883345e-01
  -1.1650787e+00
  -8.1314691e-01
  -8.1610700e-01
  -7.7314803e-01
  -9.6253170e-01
  -8.6944018e-01
  -9.5556898e-01
  -9.0763534e-01
  -1.1804951e+00
  -8.6021881e-01
  -7.0360319e-01
  -9.9749271e-01
  -5.7743307e-01
  -8.6109748e-01
  -2.5625752e-01
  -1.1258142e+00
  -4.0452327e-01
  -4.6374384e-01
  -9.1424831e-01
  -1.0825581e+00
  -1.0844122e+00
  -8.2225570e-01
  -7.2932896e-01
  -1.3114465e+00
   2.2225380e-01
  -9.1032092e-01
  -1.0303437e+00
  -9.5165988e-01
  -1.4400217e+00
  -3.9693491e-01
  -1.0103101e+00
  -1.2633621e+00
  -9.3633194e-01
  -1.0201674e+00
  -9.1707587e-01
  -8.4554476e-01
  -1.2799634e+00
  -8.5968664e-01
  -1.1731384e+00
  -1.1664601e+00
  -1.0013176e+00
  -1.1242401e+00
  -1.2454941e+00
  -1.1003272e+00
  -1.2987711e+00
  -1.0339097e+00
  -8.5614258e-01
  -8.9663454e-01
  -2.8357166e-01
  -7.4959244e-01
  -1.2978683e+00
  -8.8609963e-01
  -6.8353060e-01
  -8.8031913e-01
  -6.1587092e-01
  -1.0161291e+00
  -5.1656536e-01
  -5.4445826e-01
  -1.0425012e+00
  -5.8084255e-01
  -9.8089469e-01
  -8.8820751e-01
  -6.7491551e-01
  -9.4122357e-01
  -2.6592324e-01
  -1.2101291e+00
  -8.7898936e-01
  -6.1421154e-01
  -5.2811774e-01
  -1.0893304e+00
  -1.0636821e+00
  -5.7915040e-01
  -9.3152512e-01
  -7.2475886e-01
  -1.3758200e+00
  -5.7949455e-01
  -6.9483101e-01
  -9.3122029e-01
  -7.0474577e-01
  -7.1850489e-01
  -3.1668596e-01
  -4.5797244e-01
  -6.8979971e-01
  -8.8962026e-01
  -1.0016584e+00
  -4.4075311e-01
  -1.0368833e+00
  -1.3205590e+00
  -1.4021084e+00
  -1.7721854e+00
  -7.9534019e-01
  -3.8770692e-01
  -1.2782475e+00
  -6.8594840e-01
  -1.0041065e+00
  -6.2267087e-01
  -1.2251854e+00
  -6.6895835e-01
  -9.6639547e-01
  -5.9682178e-01
  -6.3312957e-01
  -6.5839045e-01
  -7.8510864e-01
  -5.1620950e-01
  -8.7814077e-01
  -6.3586471e-01
  -7.9042770e-01
  -9.1122664e-01
  -4.3720896e-01
  -6.4423846e-01
  -1.1284378e+00
  -1.0345202e+00
  -1.0236749e+00
  -8.9099613e-01
  -1.0618227e+00
  -1.1647838e+00
  -5.0388736e-01
  -1.1207091e+00
  -1.0330790e+00
  -1.2553230e+00
  -5.9221786e-01
  -1.1241098e+00
  -1.0229826e+00
  -5.4543655e-01
  -5.1063959e-01
  -7.8632499e-01
  -7.3170278e-01
  -1.2974408e+00
  -7.3328650e-01
  -1.0443065e+00
  -1.3987932e+00
  -7.1247545e-01
  -8.4316010e-01
  -4.5639239e-01
  -8.9254752e-01
  -6.1638292e-01
  -5.4379868e-01
  -4.8352664e-01
  -8.3577756e-01
  -5.0944838e-01
  -1.0420558e+00
  -1.2618472e+00
  -9.8099153e-01
  -9.7731580e-01
  -1.0429484e+00
  -1.1259558e+00
  -1.2264325e+00
  -5.2693331e-01
  -1.5648133e+00
  -9.1747469e-01
  -5.0706275e-01
  -1.2231149e+00
  -8.6065509e-01
  -7.2025145e-01
  -8.4033948e-01
  -1.1463441e+00
  -7.9297387e-01
  -5.5967803e-01
  -7.0189295e-01
  -6.2172111e-01
  -1.6471223e+00
  -5.5428255e-01
  -1.0506837e+00
  -1.2153460e+00
  -1.0364785e+00
  -8.6970462e-01
  -9.6842428e-01
  -5.7672431e-01
  -1.0131210e+00
  -1.0802487e+00
  -8.3292263e-01
  -4.9637594e-01
  -8.0650105e-01
  -6.0194888e-01
  -1.0475399e+00
  -8.9372953e-01
  -6.3897411e-01
  -9.6096659e-01
  -1.2011446e+00
  -7.4618720e-01
  -2.2233170e-02
  -8.8499378e-01
  -2.9918666e-01
  -3.9787440e-01
  -8.2269766e-01
  -4.6522398e-01
  -7.6981899e-01
  -9.7904773e-01
  -1.3016384e+00
  -8.5144653e-01
  -7.3093528e-01
  -8.4422748e-01
  -5.2313207e-01
  -9.9657542e-01
  -2.0762987e-01
  -4.0038350e-01
  -8.4268886e-01
  -8.5074634e-01
  -8.7011813e-01
  -7.9471490e-01
  -1.0441341e+00
  -8.0776429e-01
  -6.7757270e-01
  -7.2003651e-01
  -1.0404168e+00
  -7.3219130e-01
  -8.6951286e-01
  -1.4447373e+00
  -7.3960022e-01
  -7.1152493e-01
  -4.7814150e-01
  -8.7230762e-01
  -5.3988428e-01
  -9.2927359e-01
  -1.4027652e+00
  -6.4106128e-01
  -4.9762789e-01
  -9.0309649e-01
  -6.8636842e-01
  -6.9280785e-01
  -6.7538888e-01
  -8.8190774e-01
  -1.1241047e+00
  -8.0537316e-01
  -6.7896331e-01
  -5.1888981e-01
  -3.9621364e-01
  -6.3022458e-01
  -1.2615571e+00
  -6.8926385e-01
  -1.0396621e+00
  -3.2238090e-01
  -5.0403309e-01
  -1.0443414e+00
  -7.4524419e-01
  -4.3180444e-01
  -6.0583823e-01
  -1.1176790e+00
  -7.6568488e-01
  -1.0129464e+00
  -7.5593823e-01
  -6.8920753e-01
  -1.0949245e+00
  -1.0802257e+00
  -8.7077691e-01
  -1.2323045e+00
  -9.1888929e-01
  -5.8707941e-01
  -9.4051219e-01
  -2.4880443e-01
  -6.1141244e-01
  -7.2115979e-01
  -1.4059417e+00
  -1.0547455e+00
  -1.5965859e+00
  -1.1892177e+00
  -9.9882215e-01
  -7.1246100e-01
  -7.3502628e-01
  -8.7363297e-01
  -1.2410096e+00
  -8.6111300e-01
  -1.4487169e+00
  -1.4675593e+00
  -8.7203464e-01
  -1.0733697e+00
  -9.1647772e-01
  -6.5895495e-01
  -7.4614482e-01
  -8.1983702e-01
  -6.8957315e-01
  -5.7462178e-01
  -1.0541709e+00
  -1.0496382e+00
  -8.9880934e-01
  -4.6310000e-01
  -3.3443549e-01
  -1.6254591e+00
  -8.9255418e-01
  -8.0293481e-01
  -1.2876994e+00
  -9.9747385e-01
  -1.0484002e+00
  -1.6277105e+00
  -8.6989279e-01
  -7.1178081e-01
  -9.1576680e-01
  -1.1457894e+00
  -9.5329704e-01
  -7.2783893e-01
  -9.2777029e-01
  -1.3608740e+00
  -1.4190942e+00
  -1.2944852e+00
  -7.4509169e-01
  -1.4527496e+00
  -9.5095049e-01
  -9.0434293e-01
  -8.9954498e-01
  -3.5639858e-01
  -1.1077706e+00
  -1.2537850e+00
  -1.0364416e+00
  -1.1009925e+00
  -7.5620012e-01
  -6.8773643e-01
  -1.2446765e+00
  -4.5256224e-01
  -6.3799616e-01
  -5.0435574e-01
  -8.6209619e-01
  -4.2429072e-01
  -8.7987299e-01
  -1.1173977e+00
  -3.1787648e-01
  -1.2222774e+00
  -5.1734140e-01
  -1.1063300e+00
  -8.0442146e-01
  -3.8356632e-01
  -1.5079789e+00
  -1.0085667e+00
  -7.9792385e-01
  -8.0485082e-01
  -6.4982257e-01
  -1.0776218e+00
  -5.8295057e-01
  -5.3118101e-01
  -7.0546725e-01
  -8.1112605e-01
  -1.1552411e+00
  -8.0809361e-01
  -6.8861833e-01
  -5.7312873e-01
  -8.2121820e-01
  -1.5889089e+00
  -9.3613270e-01
  -1.1851330e+00
  -7.9873364e-01
  -8.6498706e-01
  -9.0538171e-01
  -6.9302703e-01
  -1.2369013e+00
  -9.7406661e-01
  -1.4152758e+00
  -9.8555956e-01
  -9.2316403e-01
  -7.9363845e-01
  -8.6414486e-01
  -7.3284613e-01
  -8.6613306e-01
  -7.2853874e-01
  -6.0247313e-01
  -1.3191690e+00
  -1.0515473e+00
  -5.7178655e-01
  -8.7853721e-01
  -8.9855082e-01
  -8.7251179e-01
  -8.6979199e-01
  -8.7782329e-01
  -4.6614497e-01
  -9.5899697e-01
  -1.1717778e+00
  -9.9493435e-01
  -8.4216713e-01
  -1.0877942e+00
  -6.4272650e-01
  -7.1685950e-01
  -6.1131871e-01
  -4.3917266e-01
  -1.1928296e+00
  -8.4872610e-01
  -8.2946536e-01
  -6.2289421e-01
  -3.3538162e-01
  -9.6653358e-01
  -5.8614709e-01
  -6.9035883e-01
  -7.7137010e-01
  -8.5357860e-01
  -1.0752048e+00
  -5.4247826e-01
  -7.4659232e-01
  -1.4116186e+00
  -1.1096827e+00
  -1.3448425e+00
  -1.5166466e+00
  -3.9727041e-01
  -7.1142696e-01
  -5.3949281e-01
  -7.4863724e-01
  -8.0516090e-01
  -6.7636884e-01
  -1.1146844e+00
  -8.0393180e-01
  -4.3304912e-01
  -8.7845168e-01
  -7.7053898e-01
  -1.1694800e+00
  -1.2930532e+00
  -6.1140733e-01
  -5.3232236e-01
  -8.0123740e-01
  -6.0756698e-01
  -7.7809230e-01
  -7.4192807e-01
  -5.6518684e-01
  -8.9902762e-01
  -7.4855875e-01
  -7.9573581e-01
  -1.1825150e+00
  -8.3707125e-01
  -9.4146713e-01
  -8.2508413e-01
  -7.2817704e-01
  -8.5031491e-01
  -3.0093098e-01
  -7.7382219e-01
  -6.8126033e-01
  -1.3174365e+00
  -1.1516343e+00
  -5.9637822e-01
  -1.0012372e+00
  -1.0293211e+00
  -1.1834312e+00
  -8.1136987e-01
  -5.2395722e-01
  -6.0550270e-01
  -5.4488411e-01
  -9.4284455e-01
  -8.5368440e-01
  -6.8369818e-01
  -1.0010784e+00
  -9.3273408e-01
  -1.2057299e+00
  -4.4342030e-01
  -8.6479738e-01
  -8.8410007e-01
  -5.8728701e-01
  -9.1593127e-01
  -9.6229739e-01
  -6.4889515e-01
  -8.1295193e-01
  -1.3336736e+00
  -1.0367748e+00
  -9.1478392e-01
  -1.2799463e+00
  -9.7337578e-01
  -6.7130987e-01
  -1.2880517e+00
  -1.0333074e+00
  -7.8270034e-01
  -4.6012902e-01
  -7.5125956e-01
  -9.1732794e-01
  -1.0706314e+00
  -1.0532630e+00
  -9.7561678e-01
  -3.2154191e-01
  -8.2744666e-01
  -1.0401419e+00
  -9.3031982e-01
  -8.8732149e-01
  -6.9480885e-01
  -1.2989384e+00
  -5.1829480e-01
  -5.6723685e-01
  -1.2731430e+00
  -1.3180053e+00
  -4.9018853e-01
  -1.0745151e+00
  -7.9622439e-01
  -2.4196967e-01
  -4.9234644e-01
  -5.3220715e-01
  -7.4301301e-01
  -4.4047631e-01
  -7.8403421e-01
  -8.7504165e-01
  -7.3260988e-01
  -2.9787228e-01
  -4.0089859e-01
  -8.0580142e-01
  -6.4564353e-01
  -3.8232644e-01
  -6.1216321e-01
  -3.0481152e-01
  -1.0173870e+00
  -1.1138323e+00
  -9.4159730e-01
  -1.3180497e+00
  -7.0855723e-01
  -1.0553697e+00
  -7.4951195e-01
  -1.0598968e+00
  -1.0567854e+00
  -1.1158113e+00
  -6.7294595e-01
  -7.0541097e-01
  -1.0640955e+00
  -1.2968997e+00
  -9.6464425e-01
  -8.6457731e-01
  -1.0714465e+00
  -1.1134722e+00
  -1.2017992e+00
  -9.4248047e-01
  -8.9856755e-01
  -5.0348501e-01
  -6.8856956e-01
  -7.3264954e-01
  -8.5501742e-01
  -8.0289688e-01
  -9.2923750e-01
  -6.9046602e-01
  -9.0354528e-01
  -7.9182576e-01
  -4.3740883e-01
  -9.0746415e-01
  -8.9852365e-01
  -4.3857960e-01
  -7.6043453e-01
  -7.6133077e-01
  -1.1973043e+00
  -8.3320765e-01
  -7.2378373e-01
  -5.5428538e-01
  -6.8602909e-01
  -1.1191103e+00
  -7.8131491e-01
  -8.9728931e-01
  -7.3358462e-01
  -7.0452942e-01
  -9.3240805e-01
  -8.6811233e-01
  -1.3512114e+00
  -6.8071483e-01
  -1.0156547e+00
  -9.1686945e-01
  -4.0055963e-01
  -9.5004399e-01
  -7.2050251e-01
  -1.0687876e+00
  -5.1292535e-01
  -1.2384962e+00
  -1.7162535e-01
  -8.3911762e-01
  -5.4199883e-01
  -5.7739627e-01
  -1.0470897e+00
  -1.2091080e+00
  -1.1013254e+00
  -1.1269844e+00
  -6.1726948e-01
  -8.6156661e-01
  -7.6289258e-01
  -6.9286975e-01
  -1.0673327e+00
  -7.7549791e-01
  -1.0036177e+00
  -1.0471344e+00
  -6.2671961e-01
  -9.6508501e-01
  -1.0379939e+00
  -1.0243508e+00
  -1.2969262e+00
  -5.1380784e-01
  -7.0296787e-01
  -9.6966554e-01
  -1.1091165e+00
  -5.9692762e-01
  -8.4426666e-01
  -1.3724516e+00
  -4.3601981e-01
  -6.8488979e-01
  -8.8038183e-01
  -7.2416924e-01
  -1.0230510e+00
  -8.7448458e-01
  -7.6333262e-01
  -8.9648320e-01
  -6.3067927e-01
  -7.6497371e-01
  -1.9957065e-01
  -6.4604763e-01
  -1.1177282e+00
  -2.2352614e-01
  -1.2544834e+00
  -8.8023931e-01
  -9.8456938e-01
  -7.2578901e-01
  -1.0446493e+00
  -7.3545715e-01
  -9.4963226e-01
  -1.2194109e+00
  -7.8376241e-01
  -1.3041589e-01
  -6.9652892e-01
  -5.8606050e-01
  -9.5751367e-01
  -9.8119608e-01
  -9.9417304e-01
  -7.5234404e-01
  -1.0654351e+00
  -8.7844224e-01
  -7.6659098e-01
  -2.6707684e-01
  -1.0279401e+00
  -7.6678714e-01
  -6.1363756e-01
  -1.1555012e+00
  -8.6408572e-01
  -1.0431883e+00
  -1.1541974e+00
  -6.9946792e-01
  -1.1597617e+00
  -8.2627006e-01
  -6.4109525e-01
  -9.3000050e-01
  -1.1676545e+00
  -5.6900356e-01
  -8.6604266e-01
  -3.2288414e-01
  -1.1261505e+00
  -1.0705058e+00
  -7.3976965e-01
  -1.1874249e+00
  -8.4720194e-01
  -9.1701575e-01
  -1.0907006e+00
  -6.2096102e-01
  -9.7559389e-01
  -8.4456150e-01
  -1.0738861e+00
  -7.7986091e-01
  -1.0601646e+00
  -1.1084137e+00
  -6.8529663e-01
  -7.9553045e-01
  -9.9089599e-01
  -7.7395299e-01
  -9.9366161e-01
  -8.5781736e-01
  -7.9466480e-01
  -1.0523393e+00
  -4.6083420e-01
  -1.1658773e+00
  -9.1183041e-01
  -4.1418692e-01
  -8.2140616e-01
  -1.3497552e+00
  -5.8201613e-01
  -1.5775708e+00
  -8.5010153e-01
  -9.3336896e-01
  -1.1341292e+00
  -7.3558817e-01
  -7.3338816e-01
  -1.3474351e+00
  -9.9728948e-01
  -6.8742121e-01
  -1.4514271e+00
  -8.2529762e-01
  -9.8462226e-01
  -8.1821365e-01
  -8.3524505e-01
  -9.4964894e-01
  -6.3204300e-01
  -8.9606183e-01
  -6.3072552e-01
  -5.7347801e-01
  -1.0146407e+00
  -7.3948212e-01
  -6.1677247e-01
  -4.3775798e-01
  -7.6016521e-01
  -7.6003105e-01
  -6.3855671e-01
  -6.7452048e-01
  -7.3852181e-01
  -1.1800668e+00
  -1.2612553e+00
  -7.4065037e-01
  -8.7166590e-01
  -1.0746540e+00
  -5.6111410e-01
  -1.2268150e+00
  -1.1737776e+00
  -8.5198813e-01
  -1.0427963e+00
  -4.4658157e-01
  -7.6919131e-01
  -4.4177652e-01
  -6.1406333e-01
  -1.0395124e+00
  -1.1878316e+00
  -9.4657839e-01
  -8.5589946e-01
  -8.5349879e-01
  -1.1145292e+00
  -6.8740492e-01
  -2.1640867e-01
  -5.0688877e-01
  -9.5419337e-01
  -1.5408172e+00
  -6.5319358e-01
  -6.7342323e-01
  -4.8764003e-01
  -5.9919339e-01
  -9.7498721e-01
  -1.1096993e+00
  -5.3395719e-01
  -1.0755130e+00
  -8.8518198e-01
  -9.0114754e-01
  -1.5395030e+00
  -5.8225768e-01
  -1.0710122e+00
  -1.0517907e+00
  -7.9835254e-01
  -5.6482145e-01
  -1.0404677e+00
  -6.2235472e-01
  -6.7536137e-01
  -9.9712133e-01
  -5.2040751e-01
  -5.5012096e-01
  -6.4653720e-01
  -5.2461449e-01
  -1.2108894e+00
  -6.9746229e-01
  -5.1369601e-01
  -1.0106911e+00
  -1.3024892e+00
  -1.1634320e+00
  -1.2764889e+00
  -1.2390240e+00
  -9.4278926e-01
  -1.1517046e+00
  -7.4697024e-01
  -9.4407505e-01
  -7.4791745e-01
  -8.3232093e-01
  -5.6006356e-01
  -1.3021010e+00
  -2.9219588e-01
  -6.0718311e-01
  -1.0234626e+00
  -9.7756896e-01
  -9.0241732e-01
  -8.0388625e-01
  -1.0639016e+00
  -5.4485969e-01
  -8.7359621e-01
  -9.2558952e-01
  -9.6740175e-01
  -5.5294805e-01
  -1.0898506e+00
  -9.9230997e-01
  -4.8265339e-01
  -8.2000100e-01
  -7.4085360e-01
  -1.2822582e+00
  -7.5566077e-01
  -1.5276523e+00
  -9.6089391e-01
  -1.6773954e+00
  -8.7260099e-01
  -8.9366017e-01
  -1.2323720e+00
  -7.5963072e-01
  -1.2970098e+00
  -8.2162366e-01
  -2.1779330e-01
  -1.1926138e+00
  -7.2057215e-01
  -1.2375906e+00
  -1.1160790e+00
  -5.4373943e-01
  -1.0830079e+00
  -1.0018487e+00
  -1.0152501e+00
  -8.7564779e-01
  -1.2128843e+00
  -6.9132416e-01
  -4.8840516e-01
  -1.0579656e+00
  -5.3196586e-01
  -8.7249258e-01
  -1.1114976e+00
  -8.2193966e-01
  -1.0880229e+00
  -3.0767867e-01
  -1.1166878e+00
  -8.9063088e-01
  -5.1789528e-01
  -1.1054553e+00
  -1.3199556e+00
  -1.1360577e+00
  -9.4677012e-01
  -9.2344582e-01
  -8.6992147e-01
  -1.2754567e+00
  -1.0195712e+00
  -8.6440745e-01
  -9.4647487e-01
  -1.1776458e+00
  -9.2264690e-01
  -7.3715085e-01
  -4.2609659e-01
  -8.1254577e-01
  -1.5140535e+00
  -1.1928248e+00
  -7.0853852e-01
  -9.0338329e-01
  -8.0201115e-01
  -1.0486687e+00
  -6.8797240e-01
  -1.2674708e+00
  -9.2653979e-01
  -6.7890169e-01
  -8.7540740e-01
  -8.7516182e-01
  -5.1168546e-01
  -8.5864198e-01
  -1.0474688e+00
  -7.5646788e-01
  -7.8230275e-01
  -1.0193721e+00
  -7.5399385e-01
  -8.7510827e-01
  -1.1640309e+00
  -6.0294489e-01
  -7.9445759e-01
  -6.9778665e-01
  -4.2761091e-01
  -9.6942401e-01
  -1.2443915e+00
  -1.0101568e+00
  -5.8681888e-01
  -1.3846269e+00
  -7.2478848e-01
  -5.4034642e-01
  -1.1816832e-01
  -1.0301099e+00
  -9.1769315e-01
  -1.0978541e+00
  -1.0204542e+00
  -8.3344198e-01
  -7.9207116e-01
  -7.3481700e-01
  -1.2345067e+00
  -1.1183131e+00
  -1.2196447e+00
  -9.4243235e-01
  -1.0504009e+00
  -9.8169961e-01
  -8.2982557e-01
  -9.5225809e-01
  -8.6174003e-01
  -6.0019716e-01
  -1.2369329e+00
  -8.8975941e-01
  -1.3757470e+00
  -1.0827734e+00
  -7.4374990e-01
  -1.2697719e+00
  -6.8401792e-01
  -9.7042651e-01
  -4.7928382e-01
  -3.4261182e-01
  -1.1516612e+00
  -7.5407093e-01
  -7.7159753e-01
  -7.4077680e-01
  -5.4835871e-01
  -7.1020734e-01
  -9.4368184e-01
  -1.1299678e+00
  -7.6155684e-01
  -3.6661040e-01
  -8.8011487e-01
  -7.7632903e-01
  -6.4963072e-01
  -7.9867243e-01
  -5.2432100e-01
  -9.4372518e-01
  -5.3565852e-01
  -6.4540204e-01
  -5.3403220e-01
  -7.6318874e-01
  -8.5426778e-01
  -9.0447643e-01
  -4.3425069e-01
  -1.2534748e+00
  -8.7465393e-01
  -8.0745824e-01
  -8.6322892e-01
  -1.0208667e+00
  -6.3030057e-01
  -1.1053627e+00
  -8.4763024e-01
  -9.8318869e-01
  -1.2533407e+00
  -8.4381279e-01
  -1.2998449e+00
  -6.5547943e-01
  -9.4139868e-01
  -6.5133995e-01
  -1.0520560e+00
  -8.5588820e-01
  -9.1107336e-01
  -7.9986947e-01
  -9.0636820e-01
  -6.7232242e-01
  -1.0489918e+00
  -8.6422776e-01
  -1.2759062e+00
  -6.3626458e-01
  -6.8173261e-01
  -9.0079639e-01
  -7.6842985e-01
  -7.4679161e-01
  -1.2562660e+00
  -8.7430311e-01
  -1.0436113e+00
  -7.4676509e-01
  -1.0572173e+00
  -1.1406834e+00
  -8.3859886e-01
  -7.7083047e-01
  -7.1878419e-01
  -8.7582948e-01
  -5.8873374e-01
  -5.7444388e-01
  -4.7874087e-01
  -5.4805779e-01
  -8.9628185e-01
  -9.3553226e-01
  -9.8968714e-01
  -1.0501511e+00
  -1.0564828e+00
  -9.2924424e-01
  -1.1387224e+00
  -5.8452803e-01
  -1.2039445e+00
  -6.3152302e-01
  -7.5031218e-01
  -6.1882432e-01
  -7.6042819e-01
  -8.4686672e-01
  -1.0243555e+00
  -1.3932325e+00
  -8.1660570e-01
  -9.7118951e-01
  -7.4408877e-01
  -9.8573915e-02
  -6.8646157e-01
  -6.4156967e-01
  -5.8435080e-01
  -1.0507771e+00
  -1.2422824e+00
  -1.4284803e+00
  -8.2764713e-01
  -1.1404008e+00
  -1.0592667e+00
  -1.3475183e+00
  -4.2953560e-01
  -1.0946159e+00
  -1.4004605e+00
  -7.5805594e-01
  -5.7191667e-01
  -1.0078166e+00
  -1.1347805e+00
  -9.7446075e-01
  -5.4463532e-01
  -5.9588487e-01
  -1.1593000e+00
  -6.3285374e-01
  -5.6503088e-01
  -9.3608183e-01
  -8.4784990e-01
  -5.9940236e-01
  -7.6098354e-01
  -8.8865225e-01
  -8.1565894e-01
  -7.7718157e-01
  -5.7696594e-01
  -1.3115168e+00
  -1.1613449e+00
  -1.0763432e+00

